Parameter-free prediction of irradiation defect structures in tungsten at room temperature using stochastic cluster dynamics

The foundations of irradiation damage theory were laid in the 1950s and 60s within the framework of chemical reaction kinetics. While helpful to analyze qualitative aspects of irradiation damage, the theory contained gaps that delayed its implementation and applicability as a predictive tool. The advent of computer simulations with atomistic resolution in the 80s and 90s revealed a series of mechanisms that have proved essential to understand key aspects of irradiation damage in crystalline solids. However, we still lack a comprehensive model that can connect atomic-level defect physics with experimental measurements of quantitative features of the irradiated microstructure. In this work, we present a mesoscale model that draws from our improved understanding of irradiation damage processes collected over the last few decades, bridging knowledge gained from our most sophisticated atomistic simulations with defect kinetics taking place over time scales many orders of magnitude larger than atomic interaction times. Importantly, the model contains no adjustable parameters and combines several essential pieces of irradiation damage physics: each playing an irreplaceable role in the context of the full model but of limited utility if considered in isolation. Crucially, we carry out a set of experiments carefully designed to isolate the key irradiation damage variables and facilitate validation. Using tungsten as a model material, we find exceptionally good agreement between our numerical predictions and experimental measurements of defect densities and defect cluster sizes.

==> figures_Cluster-dist_SIA-dist.csv <==
Size,SIA-clusters
1,0.6332338348101
2,0.226048792661024
3,0.0822791186143084
4,0.033486263806907
5,0.0136113626552401
8,0.00546958820810549
12,0.0020915154908982
18,0.001898876
24,0.000825598
36,0.000460597
55,0.000238
86,0.000197685
120,7.54833E-05
190,4.66004E-05
280,2.55935E-05
400,9.82462E-06
600,1.26592E-06
900,1.00E-06

==> figures_Cluster-dist_V-dist.csv <==
V-clusters,Size
0.896684746,1
0.075167445,2
0.017333262,3
0.006910647,4
0.002275227,5
0.000705226,8
0.000354973,12
0.000292664,18
0.000130283,24
2.5341E-05,36
3.57447E-05,55
4.40569E-05,84
1.97447E-05,120
1.14548E-05,190
6.56134E-06,280
1.64269E-06,400
5.28683E-07,600
4.53157E-07,900

==> figures_Cluster-scatter_sia_after_anneal.csv <==
size,concentration
1,5e+11
2,1.164e+17
3,8e+16
4,5.81e+16
5,4.74e+16
6,3.79e+16
7,3.24e+16
8,2.81e+16
9,2.33e+16
10,2.05e+16
11,1.89e+16
12,1.86e+16
13,1.65e+16
14,1.2e+16
15,1.35e+16
16,1.25e+16
17,9.6e+15
18,1.07e+16
19,1.05e+16
20,9e+15
21,8.1e+15
22,9.4e+15
23,6.8e+15
24,6.8e+15
25,7.6e+15
26,7.1e+15
27,5e+15
28,4.4e+15
29,6e+15
30,5.9e+15
31,4.6e+15
32,5.8e+15
33,5.1e+15
34,4.9e+15
35,4.1e+15
36,4.5e+15
37,4.8e+15
38,3.6e+15
39,4.5e+15
40,4.5e+15
41,4.5e+15
42,3.6e+15
43,2.9e+15
44,3.9e+15
46,3e+15
48,3.2e+15
49,2.8e+15
50,3e+15
51,3.4e+15
52,3e+15
54,2.7e+15
60,2.8e+15
57,2.677e+15
58,2.583e+15
59,2.56e+15
60,2.446e+15
61,2.346e+15
62,2.324e+15
63,2.309e+15
64,2.164e+15
65,2.128e+15
66,2.055e+15
67,1.924e+15
68,1.997e+15
69,1.883e+15
70,1.85e+15
71,1.835e+15
72,1.734e+15
73,1.686e+15
74,1.687e+15
75,1.632e+15
76,1.641e+15
77,1.531e+15
78,1.535e+15
79,1.49e+15
80,1.448e+15
81,1.439e+15
82,1.406e+15
83,1.353e+15
84,1.306e+15
85,1.278e+15
86,1.263e+15
87,1.254e+15
88,1.197e+15
89,1.245e+15
90,1.214e+15
91,1.179e+15
92,1.105e+15
93,1.114e+15
94,1.035e+15
95,1.073e+15
96,1.071e+15
97,1.028e+15
98,954000000000000
99,996000000000000
100,928000000000000
101,950000000000000
102,918000000000000
103,862000000000000
104,876000000000000
105,873000000000000
106,859000000000000
107,883000000000000
108,840000000000000
109,814000000000000
110,793000000000000
111,774000000000000
112,767000000000000
113,778000000000000
114,739000000000000
115,785000000000000
116,767000000000000
117,705000000000000
118,671000000000000
119,723000000000000
120,705000000000000
121,668000000000000
122,644000000000000
123,656000000000000
124,641000000000000
125,624000000000000
126,623000000000000
127,648000000000000
128,634000000000000
129,568000000000000
130,631000000000000
131,568000000000000
132,583000000000000
133,576000000000000
134,590000000000000
135,541000000000000
136,558000000000000
137,558000000000000
138,527000000000000
139,517000000000000
140,538000000000000
141,527000000000000
142,508000000000000
143,523000000000000
144,491000000000000
145,515000000000000
146,486000000000000
147,478000000000000
148,462000000000000
149,467000000000000
150,447000000000000
151,487000000000000
152,466000000000000
153,434000000000000
154,410000000000000
155,414000000000000
156,396000000000000
157,408000000000000
158,433000000000000
159,406000000000000
160,400000000000000
161,431000000000000
162,372000000000000
163,382000000000000
164,400000000000000
165,394000000000000
166,364000000000000
167,373000000000000
168,361000000000000
169,374000000000000
170,339000000000000
171,401000000000000
172,342000000000000
173,321000000000000
174,336000000000000
175,363000000000000
176,334000000000000
177,325000000000000
178,345000000000000
179,312000000000000
180,338000000000000
181,317000000000000
182,313000000000000
183,307000000000000
184,318000000000000
185,303000000000000
186,319000000000000
187,305000000000000
188,295000000000000
189,275000000000000
190,262000000000000
191,274000000000000
192,310000000000000
193,294000000000000
194,255000000000000
195,252000000000000
196,265000000000000
197,252000000000000
198,282000000000000
199,286000000000000
200,254000000000000
201,243000000000000
202,282000000000000
203,247000000000000
204,279000000000000
205,251000000000000
206,272000000000000
207,253000000000000
208,254000000000000
209,264000000000000
210,269000000000000
211,249000000000000
212,215000000000000
213,230000000000000
214,251000000000000
215,235000000000000
216,234000000000000
217,243000000000000
218,250000000000000
219,235000000000000
220,219000000000000
221,237000000000000
222,209000000000000
223,236000000000000
224,218000000000000
225,221000000000000
226,207000000000000
227,190000000000000
228,215000000000000
229,185000000000000
230,188000000000000
231,216000000000000
232,220000000000000
233,213000000000000
234,193000000000000
235,225000000000000
236,186000000000000
237,196000000000000
238,203000000000000
239,192000000000000
240,197000000000000
241,215000000000000
242,172000000000000
243,180000000000000
244,189000000000000
245,183000000000000
246,168000000000000
247,178000000000000
248,189000000000000
249,202000000000000
250,170000000000000
251,163000000000000
252,165000000000000
253,161000000000000
254,160000000000000
255,167000000000000
256,178000000000000
257,163000000000000
258,167000000000000
259,143000000000000
260,159000000000000
261,168000000000000
262,149000000000000
263,173000000000000
264,173000000000000
265,142000000000000
266,150000000000000
267,138000000000000
268,176000000000000
269,162000000000000
270,153000000000000
271,139000000000000
272,161000000000000
273,151000000000000
274,151000000000000
275,156000000000000
276,147000000000000
277,136000000000000
278,162000000000000
279,137000000000000
280,149000000000000
281,128000000000000
282,138000000000000
283,124000000000000
284,129000000000000
285,165000000000000
286,141000000000000
287,135000000000000
288,120000000000000
289,136000000000000
290,117000000000000
291,126000000000000
292,135000000000000
293,144000000000000
294,128000000000000
295,105000000000000
296,132000000000000
297,131000000000000
298,122000000000000
299,118000000000000
300,135000000000000
301,113000000000000
302,118000000000000
303,120000000000000
304,105000000000000
305,122000000000000
306,135000000000000
307,136000000000000
308,123000000000000
309,114000000000000
310,105000000000000
311,105000000000000
312,105000000000000
313,107000000000000
314,105000000000000
315,89000000000000
316,108000000000000
317,102000000000000
318,99000000000000
319,101000000000000
320,110000000000000
321,102000000000000
322,112000000000000
323,100000000000000
324,94000000000000
325,116000000000000
326,95000000000000
327,112000000000000
328,104000000000000
329,119000000000000
330,110000000000000
331,107000000000000
332,94000000000000
333,89000000000000
334,108000000000000
335,110000000000000
336,112000000000000
337,101000000000000
338,99000000000000
339,95000000000000
340,102000000000000
341,89000000000000
342,78000000000000
343,76000000000000
344,93000000000000
345,104000000000000
346,98000000000000
347,99000000000000
348,94000000000000
349,75000000000000
350,77000000000000
351,100000000000000
352,82000000000000
353,81000000000000
354,57000000000000
355,80000000000000
356,101000000000000
357,78000000000000
358,83000000000000
359,100000000000000
360,75000000000000
361,102000000000000
362,85000000000000
363,85000000000000
364,77000000000000
365,69000000000000
366,82000000000000
367,82000000000000
368,91000000000000
369,81000000000000
370,79000000000000
371,86000000000000
372,72000000000000
373,90000000000000
374,67000000000000
375,75000000000000
376,84000000000000
377,68000000000000
378,90000000000000
379,66000000000000
380,83000000000000
381,70000000000000
382,78000000000000
383,77000000000000
384,82000000000000
385,75000000000000
386,80000000000000
387,78000000000000
388,77000000000000
389,66000000000000
390,74000000000000
391,75000000000000
392,80000000000000
393,81000000000000
394,69000000000000
395,61000000000000
396,80000000000000
397,90000000000000
398,65000000000000
399,68000000000000
400,77000000000000
401,79000000000000
402,67000000000000
403,70000000000000
404,73000000000000
405,70000000000000
406,58000000000000
407,60000000000000
408,72000000000000
409,74000000000000
410,65000000000000
411,63000000000000
412,82000000000000
413,68000000000000
414,68000000000000
415,78000000000000
416,74000000000000
417,68000000000000
418,72000000000000
419,91000000000000
420,71000000000000
421,80000000000000
422,62000000000000
423,64000000000000
424,48000000000000
425,67000000000000
426,68000000000000
427,68000000000000
428,65000000000000
429,67000000000000
430,58000000000000
431,55000000000000
432,55000000000000
433,61000000000000
434,52000000000000
435,64000000000000
436,47000000000000
437,61000000000000
438,67000000000000
439,62000000000000
440,59000000000000
441,61000000000000
442,59000000000000
443,66000000000000
444,54000000000000
445,72000000000000
446,50000000000000
447,50000000000000
448,53000000000000
449,49000000000000
450,57000000000000
451,50000000000000
452,53000000000000
453,58000000000000
454,58000000000000
455,57000000000000
456,54000000000000
457,54000000000000
458,52000000000000
459,59000000000000
460,58000000000000
461,54000000000000
462,58000000000000
463,53000000000000
464,57000000000000
465,58000000000000
466,48000000000000
467,63000000000000
468,42000000000000
469,50000000000000
470,64000000000000
471,46000000000000
472,53000000000000
473,56000000000000
474,47000000000000
475,54000000000000
476,51000000000000
477,50000000000000
478,52000000000000
479,48000000000000
480,47000000000000
481,43000000000000
482,53000000000000
483,43000000000000
484,37000000000000
485,40000000000000
486,37000000000000
487,60000000000000
488,50000000000000
489,46000000000000
490,52000000000000
491,46000000000000
492,39000000000000
493,48000000000000
494,43000000000000
495,39000000000000
496,46000000000000
497,47000000000000
498,46000000000000
499,49000000000000
500,50000000000000
501,37000000000000
502,58000000000000
503,44000000000000
504,45000000000000
505,47000000000000
506,52000000000000
507,41000000000000
508,54000000000000
509,41000000000000
510,29000000000000
511,46000000000000
512,34000000000000
513,44000000000000
514,40000000000000
515,36000000000000
516,45000000000000
517,44000000000000
518,33000000000000
519,45000000000000
520,36000000000000
521,40000000000000
522,32000000000000
523,45000000000000
524,36000000000000
525,35000000000000
526,34000000000000
527,51000000000000
528,47000000000000
529,44000000000000
530,36000000000000
531,55000000000000
532,33000000000000
533,36000000000000
534,31000000000000
535,33000000000000
536,50000000000000
537,38000000000000
538,37000000000000
539,39000000000000
540,36000000000000
541,33000000000000
542,36000000000000
543,38000000000000
544,32000000000000
545,27000000000000
546,48000000000000
547,45000000000000
548,38000000000000
549,40000000000000
550,39000000000000
551,39000000000000
552,26000000000000
553,31000000000000
554,31000000000000
555,34000000000000
556,29000000000000
557,27000000000000
558,48000000000000
559,47000000000000
560,31000000000000
561,38000000000000
562,41000000000000
563,30000000000000
564,36000000000000
565,34000000000000
566,30000000000000
567,44000000000000
568,50000000000000
569,37000000000000
570,39000000000000
571,29000000000000
572,26000000000000
573,33000000000000
574,42000000000000
575,37000000000000
576,37000000000000
577,25000000000000
578,37000000000000
579,34000000000000
580,33000000000000
581,37000000000000
582,32000000000000
583,28000000000000
584,37000000000000
585,35000000000000
586,27000000000000
587,27000000000000
588,28000000000000
589,32000000000000
590,26000000000000
591,41000000000000
592,27000000000000
593,28000000000000
594,29000000000000
595,35000000000000
596,33000000000000
597,36000000000000
598,33000000000000
599,28000000000000
600,30000000000000
601,40000000000000
602,41000000000000
603,24000000000000
604,27000000000000
605,39000000000000
606,29000000000000
607,38000000000000
608,28000000000000
609,32000000000000
610,30000000000000
611,24000000000000
612,28000000000000
613,40000000000000
614,32000000000000
615,32000000000000
616,19000000000000
617,27000000000000
618,25000000000000
619,26000000000000
620,26000000000000
621,23000000000000
622,32000000000000
623,40000000000000
624,20000000000000
625,21000000000000
626,31000000000000
627,22000000000000
628,35000000000000
629,22000000000000
630,35000000000000
631,24000000000000
632,25000000000000
633,15000000000000
634,27000000000000
635,31000000000000
636,29000000000000
637,25000000000000
638,25000000000000
639,27000000000000
640,27000000000000
641,36000000000000
642,26000000000000
643,22000000000000
644,17000000000000
645,28000000000000
646,22000000000000
647,18000000000000
648,32000000000000
649,30000000000000
650,20000000000000
651,23000000000000
652,26000000000000
653,24000000000000
654,22000000000000
655,21000000000000
656,27000000000000
657,25000000000000
658,19000000000000
659,26000000000000
660,28000000000000
661,25000000000000
662,31000000000000
663,36000000000000
664,30000000000000
665,31000000000000
666,23000000000000
667,23000000000000
668,28000000000000
669,17000000000000
670,27000000000000
671,29000000000000
672,25000000000000
673,17000000000000
674,21000000000000
675,22000000000000
676,23000000000000
677,21000000000000
678,23000000000000
679,32000000000000
680,25000000000000
681,25000000000000
682,28000000000000
683,28000000000000
684,29000000000000
685,21000000000000
686,27000000000000
687,33000000000000
688,22000000000000
689,19000000000000
690,30000000000000
691,20000000000000
692,30000000000000
693,26000000000000
694,25000000000000
695,31000000000000
696,16000000000000
697,30000000000000
698,28000000000000
699,28000000000000
700,27000000000000
701,19000000000000
702,28000000000000
703,24000000000000
704,18000000000000
705,28000000000000
706,33000000000000
707,17000000000000
708,12000000000000
709,15000000000000
710,27000000000000
711,23000000000000
712,19000000000000
713,33000000000000
714,20000000000000
715,13000000000000
716,19000000000000
717,25000000000000
718,19000000000000
719,23000000000000
720,17000000000000
721,22000000000000
722,27000000000000
723,20000000000000
724,20000000000000
725,21000000000000
726,18000000000000
727,20000000000000
728,15000000000000
729,12000000000000
730,20000000000000
731,18000000000000
732,20000000000000
733,16000000000000
734,19000000000000
735,16000000000000
736,14000000000000
737,15000000000000
738,22000000000000
739,28000000000000
740,18000000000000
741,17000000000000
742,13000000000000
743,22000000000000
744,19000000000000
745,17000000000000
746,31000000000000
747,18000000000000
748,8000000000000
749,32000000000000
750,16000000000000
751,28000000000000
752,11000000000000
753,19000000000000
754,20000000000000
755,21000000000000
756,12000000000000
757,20000000000000
758,22000000000000
759,16000000000000
760,21000000000000
761,14000000000000
762,23000000000000
763,19000000000000
764,17000000000000
765,13000000000000
766,23000000000000
767,16000000000000
768,16000000000000
769,14000000000000
770,23000000000000
771,28000000000000
772,17000000000000
773,16000000000000
774,12000000000000
775,11000000000000
776,17000000000000
777,16000000000000
778,23000000000000
779,25000000000000
780,20000000000000
781,8000000000000
782,20000000000000
783,12000000000000
784,18000000000000
785,22000000000000
786,19000000000000
787,16000000000000
788,21000000000000
789,16000000000000
790,17000000000000
791,23000000000000
792,18000000000000
793,19000000000000
794,18000000000000
795,18000000000000
796,14000000000000
797,18000000000000
798,17000000000000
799,21000000000000
800,18000000000000
801,20000000000000
802,19000000000000
803,18000000000000
804,16000000000000
805,22000000000000
806,16000000000000
807,13000000000000
808,14000000000000
809,12000000000000
810,20000000000000
811,15000000000000
812,16000000000000
813,20000000000000
814,11000000000000
815,22000000000000
816,16000000000000
817,16000000000000
818,15000000000000
819,11000000000000
820,9000000000000
821,12000000000000
822,14000000000000
823,18000000000000
824,30000000000000
825,15000000000000
826,15000000000000
827,18000000000000
828,10000000000000
829,12000000000000
830,21000000000000
831,18000000000000
832,16000000000000
833,12000000000000
834,13000000000000
835,16000000000000
836,26000000000000
837,17000000000000
838,17000000000000
839,16000000000000
840,17000000000000
841,14000000000000
842,18000000000000
843,12000000000000
844,17000000000000
845,15000000000000
846,11000000000000
847,15000000000000
848,11000000000000
849,20000000000000
850,11000000000000
851,10000000000000
852,16000000000000
853,14000000000000
854,14000000000000
855,15000000000000
856,13000000000000
857,16000000000000
858,12000000000000
859,19000000000000
860,12000000000000
861,9000000000000
862,13000000000000
863,10000000000000
864,12000000000000
865,19000000000000
866,18000000000000
867,16000000000000
868,11000000000000
869,14000000000000
870,15000000000000
871,12000000000000
872,15000000000000
873,14000000000000
874,15000000000000
875,11000000000000
876,17000000000000
877,13000000000000
878,11000000000000
879,13000000000000
880,9000000000000
881,19000000000000
882,15000000000000
883,14000000000000
884,12000000000000
885,11000000000000
886,15000000000000
887,12000000000000
888,14000000000000
889,20000000000000
890,11000000000000
891,13000000000000
892,13000000000000
893,10000000000000
894,12000000000000
895,17000000000000
896,6000000000000
897,13000000000000
898,17000000000000
899,9000000000000
900,13000000000000
901,5000000000000
902,10000000000000
903,11000000000000
904,9000000000000
905,9000000000000
906,12000000000000
907,15000000000000
908,8000000000000
909,9000000000000
910,11000000000000
911,17000000000000
912,14000000000000
913,13000000000000
914,13000000000000
915,9000000000000
916,15000000000000
917,9000000000000
918,12000000000000
919,14000000000000
920,6000000000000
921,19000000000000
922,15000000000000
923,13000000000000
924,10000000000000
925,14000000000000
926,8000000000000
927,9000000000000
928,17000000000000
929,17000000000000
930,19000000000000
931,14000000000000
932,16000000000000
933,13000000000000
934,16000000000000
935,16000000000000
936,13000000000000
937,11000000000000
938,14000000000000
939,14000000000000
940,9000000000000
941,10000000000000
942,12000000000000
943,13000000000000
944,15000000000000
945,12000000000000
946,15000000000000
947,11000000000000
948,6000000000000
949,14000000000000
950,11000000000000
951,11000000000000
952,11000000000000
953,7000000000000
954,9000000000000
955,10000000000000
956,12000000000000
957,5000000000000
958,14000000000000
959,13000000000000
960,8000000000000
961,9000000000000
962,12000000000000
963,10000000000000
964,11000000000000
965,13000000000000
966,11000000000000
967,12000000000000
968,13000000000000
969,14000000000000
970,5000000000000
971,9000000000000
972,13000000000000
973,9000000000000
974,11000000000000
975,8000000000000
976,8000000000000
977,9000000000000
978,8000000000000
979,7000000000000
980,11000000000000
981,11000000000000
982,9000000000000
983,15000000000000
984,7000000000000
985,4000000000000
986,13000000000000
987,11000000000000
988,9000000000000
989,11000000000000
990,8000000000000
991,13000000000000
992,8000000000000
993,13000000000000
994,9000000000000
995,8000000000000
996,9000000000000
997,12000000000000
998,6000000000000
999,10000000000000
1000,7000000000000
1001,8000000000000
1002,9000000000000
1003,7000000000000
1004,5000000000000
1005,6000000000000
1006,11000000000000
1007,9000000000000
1008,14000000000000
1009,16000000000000
1010,11000000000000
1011,15000000000000
1012,11000000000000
1013,10000000000000
1014,8000000000000
1015,12000000000000
1016,9000000000000
1017,7000000000000
1018,10000000000000
1019,9000000000000
1020,12000000000000
1021,15000000000000
1022,9000000000000
1023,11000000000000
1024,9000000000000
1025,20000000000000
1026,5000000000000
1027,18000000000000
1028,7000000000000
1029,10000000000000
1030,10000000000000
1031,12000000000000
1032,16000000000000
1033,10000000000000
1034,9000000000000
1035,14000000000000
1036,14000000000000
1037,7000000000000
1038,16000000000000
1039,9000000000000
1040,8000000000000
1041,12000000000000
1042,9000000000000
1043,8000000000000
1044,6000000000000
1045,8000000000000
1046,12000000000000
1047,7000000000000
1048,18000000000000
1049,12000000000000
1050,5000000000000
1051,12000000000000
1052,13000000000000
1053,11000000000000
1054,9000000000000
1055,11000000000000
1056,12000000000000
1057,10000000000000
1058,12000000000000
1059,5000000000000
1060,12000000000000
1061,10000000000000
1062,12000000000000
1063,9000000000000
1064,12000000000000
1065,11000000000000
1066,7000000000000
1067,10000000000000
1068,8000000000000
1069,8000000000000
1070,11000000000000
1071,13000000000000
1072,14000000000000
1073,8000000000000
1074,13000000000000
1075,9000000000000
1076,8000000000000
1077,8000000000000
1078,16000000000000
1079,11000000000000
1080,9000000000000
1081,7000000000000
1082,10000000000000
1083,10000000000000
1084,9000000000000
1085,8000000000000
1086,7000000000000
1087,9000000000000
1088,9000000000000
1089,16000000000000
1090,13000000000000
1091,7000000000000
1092,5000000000000
1093,7000000000000
1094,12000000000000
1095,10000000000000
1096,6000000000000
1097,9000000000000
1098,7000000000000
1099,12000000000000
1100,7000000000000
1101,6000000000000
1102,13000000000000
1103,8000000000000
1104,7000000000000
1105,9000000000000
1106,6000000000000
1107,19000000000000
1108,7000000000000
1109,12000000000000
1110,8000000000000
1111,8000000000000
1112,8000000000000
1113,5000000000000
1114,5000000000000
1115,10000000000000
1116,8000000000000
1117,9000000000000
1118,9000000000000
1119,4000000000000
1120,8000000000000
1121,10000000000000
1122,9000000000000
1123,11000000000000
1124,10000000000000
1125,7000000000000
1126,9000000000000
1127,9000000000000
1128,5000000000000
1129,7000000000000
1130,12000000000000
1131,5000000000000
1132,9000000000000
1133,13000000000000
1134,6000000000000
1135,6000000000000
1136,14000000000000
1137,8000000000000
1138,10000000000000
1139,12000000000000
1140,10000000000000
1141,7000000000000
1142,5000000000000
1143,6000000000000
1144,9000000000000
1145,14000000000000
1146,5000000000000
1147,6000000000000
1148,10000000000000
1149,6000000000000
1150,8000000000000
1151,9000000000000
1152,7000000000000
1153,10000000000000
1154,7000000000000
1155,6000000000000
1156,3000000000000
1157,8000000000000
1158,7000000000000
1159,9000000000000
1160,7000000000000
1161,8000000000000
1162,6000000000000
1163,4000000000000
1164,7000000000000
1165,10000000000000
1166,8000000000000
1167,8000000000000
1168,7000000000000
1169,4000000000000
1170,7000000000000
1171,2000000000000
1172,8000000000000
1173,8000000000000
1174,4000000000000
1175,11000000000000
1176,11000000000000
1177,10000000000000
1178,7000000000000
1179,9000000000000
1180,9000000000000
1181,11000000000000
1182,7000000000000
1183,5000000000000
1184,6000000000000
1185,7000000000000
1186,7000000000000
1187,10000000000000
1188,6000000000000
1189,6000000000000
1190,8000000000000
1191,8000000000000
1192,7000000000000
1193,7000000000000
1194,5000000000000
1195,5000000000000
1196,8000000000000
1197,7000000000000
1198,8000000000000
1199,9000000000000
1200,6000000000000
1201,8000000000000
1202,8000000000000
1203,8000000000000
1204,5000000000000
1205,13000000000000
1206,8000000000000
1207,4000000000000
1208,2000000000000
1209,12000000000000
1210,12000000000000
1211,9000000000000
1212,13000000000000
1213,6000000000000
1214,6000000000000
1215,9000000000000
1216,8000000000000
1217,7000000000000
1218,4000000000000
1219,6000000000000
1220,10000000000000
1221,4000000000000
1222,6000000000000
1223,4000000000000
1224,6000000000000
1225,7000000000000
1226,8000000000000
1227,7000000000000
1228,5000000000000
1229,9000000000000
1230,5000000000000
1231,3000000000000
1232,7000000000000
1233,10000000000000
1234,4000000000000
1235,4000000000000
1236,4000000000000
1237,3000000000000
1238,7000000000000
1239,9000000000000
1240,9000000000000
1241,7000000000000
1242,10000000000000
1243,4000000000000
1244,10000000000000
1245,4000000000000
1246,3000000000000
1247,3000000000000
1248,6000000000000
1249,11000000000000
1250,5000000000000
1251,8000000000000
1252,4000000000000
1253,6000000000000
1254,6000000000000
1255,6000000000000
1256,12000000000000
1257,7000000000000
1258,10000000000000
1259,11000000000000
1260,7000000000000
1261,4000000000000
1262,8000000000000
1263,7000000000000
1264,3000000000000
1265,4000000000000
1266,4000000000000
1267,10000000000000
1268,4000000000000
1269,4000000000000
1270,6000000000000
1271,8000000000000
1272,5000000000000
1273,7000000000000
1274,7000000000000
1275,6000000000000
1276,9000000000000
1277,7000000000000
1278,7000000000000
1279,7000000000000
1280,3000000000000
1281,5000000000000
1282,11000000000000
1283,5000000000000
1284,6000000000000
1285,6000000000000
1286,3000000000000
1287,4000000000000
1288,8000000000000
1289,3000000000000
1290,6000000000000
1291,5000000000000
1292,6000000000000
1293,3000000000000
1294,6000000000000
1295,5000000000000
1296,3000000000000
1297,7000000000000
1298,8000000000000
1299,3000000000000
1300,3000000000000
1301,3000000000000
1302,5000000000000
1303,6000000000000
1304,7000000000000
1305,5000000000000
1306,4000000000000
1307,7000000000000
1308,3000000000000
1309,5000000000000
1310,6000000000000
1311,5000000000000
1312,8000000000000
1313,5000000000000
1314,6000000000000
1315,5000000000000
1316,6000000000000
1317,6000000000000
1318,4000000000000
1319,3000000000000
1320,7000000000000
1321,4000000000000
1323,4000000000000
1324,8000000000000
1325,3000000000000
1326,7000000000000
1327,6000000000000
1328,9000000000000
1329,10000000000000
1330,6000000000000
1331,7000000000000
1332,2000000000000
1333,7000000000000
1334,6000000000000
1335,3000000000000
1336,2000000000000
1337,3000000000000
1338,1000000000000
1339,4000000000000
1340,4000000000000
1341,3000000000000
1342,5000000000000
1343,2000000000000
1344,7000000000000
1345,5000000000000
1346,7000000000000
1347,8000000000000
1348,5000000000000
1349,9000000000000
1350,4000000000000
1351,4000000000000
1352,7000000000000
1353,7000000000000
1354,6000000000000
1355,9000000000000
1356,3000000000000
1357,5000000000000
1358,2000000000000
1359,5000000000000
1360,3000000000000
1361,2000000000000
1362,6000000000000
1363,5000000000000
1364,9000000000000
1365,1000000000000
1366,7000000000000
1367,6000000000000
1368,3000000000000
1369,3000000000000
1370,6000000000000
1371,3000000000000
1372,7000000000000
1373,5000000000000
1375,5000000000000
1376,4000000000000
1377,4000000000000
1378,2000000000000
1379,8000000000000
1380,4000000000000
1381,6000000000000
1382,7000000000000
1383,2000000000000
1384,7000000000000
1385,7000000000000
1386,3000000000000
1387,4000000000000
1388,2000000000000
1389,4000000000000
1390,4000000000000
1391,5000000000000
1392,4000000000000
1393,5000000000000
1394,2000000000000
1395,3000000000000
1396,3000000000000
1397,3000000000000
1398,5000000000000
1399,1000000000000
1400,5000000000000
1401,2000000000000
1402,3000000000000
1403,7000000000000
1404,7000000000000
1405,4000000000000
1406,9000000000000
1407,3000000000000
1408,7000000000000
1409,6000000000000
1410,9000000000000
1411,6000000000000
1412,4000000000000
1413,4000000000000
1414,9000000000000
1415,7000000000000
1416,6000000000000
1417,9000000000000
1418,2000000000000
1419,3000000000000
1420,2000000000000
1421,3000000000000
1422,5000000000000
1423,3000000000000
1424,5000000000000
1425,5000000000000
1426,8000000000000
1427,8000000000000
1428,3000000000000
1429,2000000000000
1430,3000000000000
1431,7000000000000
1432,5000000000000
1433,3000000000000
1434,4000000000000
1435,3000000000000
1436,1000000000000
1437,3000000000000
1438,2000000000000
1439,5000000000000
1440,9000000000000
1441,6000000000000
1442,1000000000000
1443,4000000000000
1444,2000000000000
1445,5000000000000
1446,11000000000000
1447,7000000000000
1448,6000000000000
1449,3000000000000
1450,7000000000000
1451,7000000000000
1452,5000000000000
1453,8000000000000
1454,1000000000000
1455,4000000000000
1456,3000000000000
1457,7000000000000
1458,2000000000000
1459,1000000000000
1460,3000000000000
1461,1000000000000
1462,5000000000000
1463,3000000000000
1464,6000000000000
1465,4000000000000
1466,3000000000000
1467,3000000000000
1468,1000000000000
1469,6000000000000
1470,3000000000000
1471,8000000000000
1472,4000000000000
1473,7000000000000
1474,6000000000000
1475,6000000000000
1476,6000000000000
1477,6000000000000
1478,1000000000000
1479,3000000000000
1480,5000000000000
1481,5000000000000
1482,10000000000000
1483,10000000000000
1484,4000000000000
1485,4000000000000
1486,5000000000000
1487,8000000000000
1488,4000000000000
1489,6000000000000
1490,6000000000000
1491,5000000000000
1492,4000000000000
1493,7000000000000
1494,3000000000000
1495,2000000000000
1496,4000000000000
1497,3000000000000
1498,6000000000000
1499,7000000000000
1500,6000000000000
1501,4000000000000
1502,1000000000000
1503,4000000000000
1504,4000000000000
1505,3000000000000
1506,6000000000000
1507,4000000000000
1508,4000000000000
1509,8000000000000
1510,5000000000000
1511,4000000000000
1512,7000000000000
1513,4000000000000
1514,8000000000000
1515,3000000000000
1516,1000000000000
1517,3000000000000
1518,4000000000000
1519,1000000000000
1520,8000000000000
1521,6000000000000
1522,4000000000000
1523,6000000000000
1524,4000000000000
1525,5000000000000
1526,9000000000000
1527,5000000000000
1528,4000000000000
1529,3000000000000
1530,4000000000000
1531,3000000000000
1532,9000000000000
1533,7000000000000
1534,2000000000000
1535,5000000000000
1536,4000000000000
1537,1000000000000
1538,6000000000000
1539,3000000000000
1540,3000000000000
1541,2000000000000
1542,6000000000000
1543,5000000000000
1544,9000000000000
1545,2000000000000
1546,4000000000000
1547,6000000000000
1548,3000000000000
1549,4000000000000
1550,4000000000000
1551,4000000000000
1552,6000000000000
1553,4000000000000
1554,6000000000000
1555,4000000000000
1556,8000000000000
1557,8000000000000
1558,5000000000000
1559,5000000000000
1560,5000000000000
1561,1000000000000
1562,3000000000000
1563,4000000000000
1564,3000000000000
1565,4000000000000
1566,4000000000000
1567,5000000000000
1568,7000000000000
1569,3000000000000
1570,6000000000000
1571,4000000000000
1572,4000000000000
1573,4000000000000
1574,4000000000000
1575,4000000000000
1576,2000000000000
1577,4000000000000
1578,5000000000000
1579,3000000000000
1580,3000000000000
1581,4000000000000
1582,4000000000000
1583,4000000000000
1584,2000000000000
1585,2000000000000
1586,2000000000000
1587,1000000000000
1588,3000000000000
1589,3000000000000
1590,3000000000000
1591,2000000000000
1592,4000000000000
1593,3000000000000
1594,1000000000000
1595,3000000000000
1596,4000000000000
1597,5000000000000
1598,1000000000000
1599,5000000000000
1600,1000000000000
1601,2000000000000
1602,4000000000000
1603,6000000000000
1604,3000000000000
1605,5000000000000
1606,4000000000000
1607,4000000000000
1608,2000000000000
1609,3000000000000
1610,3000000000000
1611,2000000000000
1612,6000000000000
1613,2000000000000
1614,4000000000000
1615,8000000000000
1616,4000000000000
1617,2000000000000
1618,6000000000000
1619,4000000000000
1620,6000000000000
1621,6000000000000
1622,3000000000000
1623,1000000000000
1624,4000000000000
1625,5000000000000
1626,4000000000000
1627,2000000000000
1628,1000000000000
1629,4000000000000
1630,6000000000000
1631,4000000000000
1632,5000000000000
1633,1000000000000
1634,4000000000000
1635,4000000000000
1636,5000000000000
1637,3000000000000
1638,6000000000000
1639,1000000000000
1641,5000000000000
1642,6000000000000
1643,4000000000000
1644,5000000000000
1645,9000000000000
1646,4000000000000
1647,6000000000000
1648,5000000000000
1649,5000000000000
1650,3000000000000
1651,2000000000000
1652,3000000000000
1653,3000000000000
1654,3000000000000
1655,1000000000000
1656,1000000000000
1657,3000000000000
1658,6000000000000
1659,1000000000000
1660,3000000000000
1663,3000000000000
1664,3000000000000
1665,4000000000000
1666,5000000000000
1667,3000000000000
1668,5000000000000
1669,3000000000000
1671,1000000000000
1672,2000000000000
1673,5000000000000
1674,4000000000000
1675,2000000000000
1676,6000000000000
1677,4000000000000
1678,1000000000000
1679,3000000000000
1681,5000000000000
1682,2000000000000
1683,5000000000000
1684,3000000000000
1685,1000000000000
1686,2000000000000
1687,4000000000000
1688,2000000000000
1690,4000000000000
1691,4000000000000
1692,3000000000000
1693,1000000000000
1694,2000000000000
1695,2000000000000
1696,1000000000000
1698,5000000000000
1699,3000000000000
1700,1000000000000
1701,2000000000000
1702,5000000000000
1703,1000000000000
1704,2000000000000
1705,3000000000000
1706,1000000000000
1707,4000000000000
1708,3000000000000
1709,2000000000000
1710,5000000000000
1711,1000000000000
1712,2000000000000
1713,7000000000000
1715,1000000000000
1716,2000000000000
1717,2000000000000
1718,6000000000000
1719,4000000000000
1720,4000000000000
1721,1000000000000
1722,2000000000000
1723,2000000000000
1724,3000000000000
1725,2000000000000
1726,2000000000000
1727,6000000000000
1728,2000000000000
1729,2000000000000
1730,6000000000000
1731,4000000000000
1732,4000000000000
1733,4000000000000
1734,1000000000000
1735,4000000000000
1736,2000000000000
1737,4000000000000
1738,2000000000000
1739,3000000000000
1740,2000000000000
1741,4000000000000
1742,1000000000000
1743,2000000000000
1744,2000000000000
1745,4000000000000
1746,5000000000000
1747,1000000000000
1748,2000000000000
1750,1000000000000
1751,7000000000000
1752,3000000000000
1753,2000000000000
1754,2000000000000
1755,2000000000000
1756,4000000000000
1757,2000000000000
1758,3000000000000
1759,1000000000000
1760,5000000000000
1761,2000000000000
1762,5000000000000
1763,5000000000000
1764,4000000000000
1765,1000000000000
1766,2000000000000
1767,3000000000000
1768,4000000000000
1769,2000000000000
1770,3000000000000
1772,4000000000000
1773,1000000000000
1774,4000000000000
1775,6000000000000
1776,4000000000000
1777,2000000000000
1778,7000000000000
1779,6000000000000
1780,5000000000000
1782,4000000000000
1783,2000000000000
1784,7000000000000
1785,1000000000000
1786,4000000000000
1787,7000000000000
1788,2000000000000
1789,3000000000000
1790,3000000000000
1791,3000000000000
1792,2000000000000
1793,2000000000000
1794,2000000000000
1795,3000000000000
1796,2000000000000
1797,2000000000000
1798,1000000000000
1800,3000000000000
1801,3000000000000
1802,2000000000000
1803,4000000000000
1804,3000000000000
1805,1000000000000
1806,1000000000000
1807,3000000000000
1808,1000000000000
1809,1000000000000
1810,2000000000000
1811,2000000000000
1812,6000000000000
1813,1000000000000
1814,2000000000000
1815,2000000000000
1817,3000000000000
1818,1000000000000
1819,4000000000000
1820,7000000000000
1821,4000000000000
1822,4000000000000
1823,1000000000000
1824,3000000000000
1825,4000000000000
1826,2000000000000
1827,4000000000000
1828,3000000000000
1829,2000000000000
1830,3000000000000
1831,2000000000000
1832,1000000000000
1834,3000000000000
1836,4000000000000
1837,4000000000000
1838,3000000000000
1839,3000000000000
1840,2000000000000
1841,2000000000000
1842,2000000000000
1843,4000000000000
1844,3000000000000
1845,3000000000000
1846,1000000000000
1847,1000000000000
1849,3000000000000
1850,3000000000000
1851,7000000000000
1852,4000000000000
1853,3000000000000
1854,3000000000000
1855,3000000000000
1856,4000000000000
1857,2000000000000
1858,2000000000000
1859,3000000000000
1860,5000000000000
1861,3000000000000
1862,5000000000000
1863,3000000000000
1864,3000000000000
1865,2000000000000
1866,1000000000000
1867,3000000000000
1868,1000000000000
1869,2000000000000
1870,2000000000000
1871,1000000000000
1872,3000000000000
1873,2000000000000
1874,2000000000000
1875,4000000000000
1876,2000000000000
1877,2000000000000
1878,3000000000000
1879,3000000000000
1880,2000000000000
1881,8000000000000
1882,1000000000000
1883,2000000000000
1884,2000000000000
1885,2000000000000
1886,2000000000000
1887,5000000000000
1888,2000000000000
1889,2000000000000
1890,1000000000000
1891,2000000000000
1893,3000000000000
1894,1000000000000
1895,1000000000000
1896,1000000000000
1897,3000000000000
1898,5000000000000
1899,3000000000000
1900,4000000000000
1901,2000000000000
1902,3000000000000
1903,3000000000000
1904,1000000000000
1905,2000000000000
1906,3000000000000
1907,2000000000000
1908,2000000000000
1910,1000000000000
1911,6000000000000
1912,2000000000000
1913,3000000000000
1914,1000000000000
1915,2000000000000
1916,2000000000000
1918,3000000000000
1919,3000000000000
1920,1000000000000
1922,2000000000000
1923,2000000000000
1924,1000000000000
1925,1000000000000
1926,1000000000000
1927,3000000000000
1928,2000000000000
1930,3000000000000
1931,1000000000000
1932,2000000000000
1933,2000000000000
1934,1000000000000
1935,3000000000000
1936,2000000000000
1937,2000000000000
1938,1000000000000
1939,4000000000000
1940,3000000000000
1941,2000000000000
1942,1000000000000
1943,1000000000000
1945,1000000000000
1946,3000000000000
1947,2000000000000
1948,4000000000000
1949,2000000000000
1950,1000000000000
1951,2000000000000
1952,3000000000000
1953,1000000000000
1954,4000000000000
1955,1000000000000
1956,1000000000000
1957,2000000000000
1959,3000000000000
1960,2000000000000
1961,3000000000000
1962,1000000000000
1963,4000000000000
1964,4000000000000
1965,2000000000000
1966,5000000000000
1967,2000000000000
1968,2000000000000
1969,2000000000000
1970,2000000000000
1971,3000000000000
1972,3000000000000
1973,4000000000000
1974,2000000000000
1975,1000000000000
1976,3000000000000
1977,2000000000000
1980,5000000000000
1981,1000000000000
1982,3000000000000
1983,2000000000000
1984,1000000000000
1985,1000000000000
1986,2000000000000
1987,2000000000000
1988,4000000000000
1989,2000000000000
1990,1000000000000
1991,5000000000000
1992,1000000000000
1994,2000000000000
1995,3000000000000
1996,7000000000000
1997,1000000000000
1998,3000000000000
1999,3000000000000
2000,1000000000000
2001,2000000000000
2002,1000000000000
2003,2000000000000
2004,3000000000000
2005,4000000000000
2006,8000000000000
2007,2000000000000
2008,3000000000000
2009,2000000000000
2010,2000000000000
2011,1000000000000
2012,1000000000000
2014,1000000000000
2015,1000000000000
2016,5000000000000
2017,2000000000000
2018,1000000000000
2019,1000000000000
2020,3000000000000
2021,5000000000000
2023,2000000000000
2024,5000000000000
2025,1000000000000
2026,2000000000000
2027,3000000000000
2028,1000000000000
2030,5000000000000
2031,1000000000000
2033,1000000000000
2034,1000000000000
2035,2000000000000
2036,6000000000000
2037,1000000000000
2038,4000000000000
2039,4000000000000
2040,3000000000000
2042,3000000000000
2044,2000000000000
2045,5000000000000
2046,1000000000000
2047,1000000000000
2048,1000000000000
2049,1000000000000
2050,5000000000000
2051,3000000000000
2052,1000000000000
2053,1000000000000
2054,2000000000000
2055,2000000000000
2057,3000000000000
2058,1000000000000
2059,3000000000000
2060,2000000000000
2061,2000000000000
2062,2000000000000
2064,1000000000000
2065,3000000000000
2066,1000000000000
2067,4000000000000
2068,1000000000000
2069,2000000000000
2070,1000000000000
2071,3000000000000
2072,2000000000000
2073,1000000000000
2075,2000000000000
2076,1000000000000
2077,3000000000000
2078,4000000000000
2079,1000000000000
2080,3000000000000
2081,2000000000000
2082,3000000000000
2083,3000000000000
2084,3000000000000
2085,2000000000000
2086,3000000000000
2087,3000000000000
2088,2000000000000
2089,5000000000000
2090,2000000000000
2091,1000000000000
2092,1000000000000
2093,1000000000000
2094,2000000000000
2095,1000000000000
2096,1000000000000
2099,1000000000000
2101,4000000000000
2102,2000000000000
2103,4000000000000
2104,4000000000000
2105,4000000000000
2106,2000000000000
2107,5000000000000
2108,1000000000000
2109,2000000000000
2110,2000000000000
2111,1000000000000
2112,3000000000000
2114,2000000000000
2115,1000000000000
2116,4000000000000
2117,1000000000000
2118,3000000000000
2119,2000000000000
2120,2000000000000
2121,2000000000000
2122,4000000000000
2124,2000000000000
2125,4000000000000
2126,2000000000000
2127,2000000000000
2128,3000000000000
2129,3000000000000
2130,3000000000000
2131,1000000000000
2133,4000000000000
2134,1000000000000
2135,2000000000000
2136,1000000000000
2137,2000000000000
2138,1000000000000
2141,2000000000000
2142,3000000000000
2143,2000000000000
2145,3000000000000
2146,2000000000000
2148,1000000000000
2149,3000000000000
2150,2000000000000
2151,4000000000000
2152,4000000000000
2153,1000000000000
2154,3000000000000
2155,2000000000000
2156,1000000000000
2157,3000000000000
2158,3000000000000
2160,3000000000000
2161,2000000000000
2162,3000000000000
2163,1000000000000
2164,1000000000000
2165,2000000000000
2166,1000000000000
2167,3000000000000
2168,2000000000000
2169,1000000000000
2170,3000000000000
2171,3000000000000
2172,5000000000000
2176,1000000000000
2177,3000000000000
2180,1000000000000
2181,2000000000000
2183,2000000000000
2184,1000000000000
2185,2000000000000
2186,2000000000000
2187,5000000000000
2189,2000000000000
2191,1000000000000
2192,1000000000000
2193,1000000000000
2195,2000000000000
2196,3000000000000
2198,1000000000000
2201,3000000000000
2202,1000000000000
2204,2000000000000
2206,2000000000000
2207,1000000000000
2208,2000000000000
2209,1000000000000
2210,2000000000000
2211,3000000000000
2212,3000000000000
2213,5000000000000
2214,1000000000000
2216,2000000000000
2217,4000000000000
2218,1000000000000
2219,2000000000000
2220,1000000000000
2221,5000000000000
2224,3000000000000
2225,4000000000000
2226,1000000000000
2227,1000000000000
2228,4000000000000
2229,4000000000000
2230,2000000000000
2231,2000000000000
2232,3000000000000
2233,1000000000000
2234,1000000000000
2235,3000000000000
2236,1000000000000
2237,3000000000000
2238,2000000000000
2240,2000000000000
2241,2000000000000
2242,2000000000000
2243,2000000000000
2244,1000000000000
2245,3000000000000
2246,4000000000000
2247,3000000000000
2249,2000000000000
2250,2000000000000
2251,2000000000000
2252,5000000000000
2253,2000000000000
2254,1000000000000
2255,2000000000000
2256,3000000000000
2259,1000000000000
2260,4000000000000
2262,4000000000000
2263,6000000000000
2264,3000000000000
2265,1000000000000
2266,5000000000000
2267,1000000000000
2269,1000000000000
2270,1000000000000
2271,3000000000000
2272,1000000000000
2273,2000000000000
2274,2000000000000
2275,2000000000000
2277,1000000000000
2278,3000000000000
2279,2000000000000
2280,3000000000000
2281,1000000000000
2282,1000000000000
2283,3000000000000
2285,2000000000000
2287,1000000000000
2288,2000000000000
2289,3000000000000
2290,2000000000000
2291,1000000000000
2293,2000000000000
2295,1000000000000
2296,1000000000000
2297,2000000000000
2299,3000000000000
2301,1000000000000
2302,3000000000000
2303,2000000000000
2304,3000000000000
2305,2000000000000
2307,2000000000000
2309,1000000000000
2310,1000000000000
2311,1000000000000
2312,2000000000000
2313,1000000000000
2314,3000000000000
2315,2000000000000
2316,3000000000000
2317,2000000000000
2318,2000000000000
2319,2000000000000
2320,3000000000000
2321,3000000000000
2322,3000000000000
2324,2000000000000
2326,4000000000000
2327,1000000000000
2328,1000000000000
2329,1000000000000
2330,3000000000000
2331,4000000000000
2332,2000000000000
2333,1000000000000
2334,1000000000000
2335,3000000000000
2336,4000000000000
2337,1000000000000
2339,4000000000000
2340,4000000000000
2341,2000000000000
2343,2000000000000
2344,1000000000000
2345,1000000000000
2346,1000000000000
2348,3000000000000
2350,4000000000000
2351,1000000000000
2352,3000000000000
2353,1000000000000
2354,2000000000000
2356,1000000000000
2357,1000000000000
2358,2000000000000
2359,2000000000000
2360,4000000000000
2361,4000000000000
2362,2000000000000
2363,2000000000000
2366,2000000000000
2367,1000000000000
2368,1000000000000
2370,1000000000000
2374,1000000000000
2375,2000000000000
2376,1000000000000
2377,1000000000000
2378,2000000000000
2380,3000000000000
2382,2000000000000
2383,1000000000000
2384,1000000000000
2385,3000000000000
2386,1000000000000
2387,1000000000000
2388,1000000000000
2389,1000000000000
2390,2000000000000
2391,3000000000000
2393,1000000000000
2394,1000000000000
2395,1000000000000
2396,3000000000000
2397,3000000000000
2398,1000000000000
2399,2000000000000
2401,3000000000000
2403,1000000000000
2404,2000000000000
2405,1000000000000
2406,4000000000000
2407,1000000000000
2408,1000000000000
2409,3000000000000
2410,2000000000000
2411,2000000000000
2412,1000000000000
2413,3000000000000
2414,2000000000000
2415,1000000000000
2416,2000000000000
2417,1000000000000
2418,1000000000000
2419,2000000000000
2421,3000000000000
2422,1000000000000
2423,1000000000000
2425,5000000000000
2426,1000000000000
2427,2000000000000
2428,1000000000000
2429,3000000000000
2430,2000000000000
2432,4000000000000
2433,2000000000000
2434,1000000000000
2435,2000000000000
2436,1000000000000
2437,2000000000000
2438,1000000000000
2440,1000000000000
2441,2000000000000
2442,3000000000000
2443,1000000000000
2444,4000000000000
2446,1000000000000
2447,1000000000000
2448,1000000000000
2449,1000000000000
2450,1000000000000
2451,3000000000000
2454,5000000000000
2455,3000000000000
2457,1000000000000
2458,2000000000000
2459,1000000000000
2462,2000000000000
2464,1000000000000
2465,2000000000000
2466,1000000000000
2467,1000000000000
2468,1000000000000
2469,2000000000000
2470,1000000000000
2471,1000000000000
2472,2000000000000
2474,1000000000000
2475,3000000000000
2477,1000000000000
2480,1000000000000
2481,2000000000000
2482,2000000000000
2483,2000000000000
2484,2000000000000
2485,2000000000000
2487,3000000000000
2488,2000000000000
2489,3000000000000
2490,1000000000000
2491,1000000000000
2492,2000000000000
2493,1000000000000
2494,4000000000000
2495,1000000000000
2496,2000000000000
2497,2000000000000
2498,1000000000000
2499,1000000000000
2500,3000000000000
2501,1000000000000
2503,2000000000000
2504,2000000000000
2505,1000000000000
2506,1000000000000
2507,2000000000000
2508,3000000000000
2509,1000000000000
2510,2000000000000
2512,1000000000000
2514,2000000000000
2516,4000000000000
2517,3000000000000
2518,2000000000000
2519,5000000000000
2520,1000000000000
2521,1000000000000
2522,1000000000000
2525,4000000000000
2527,1000000000000
2529,1000000000000
2530,1000000000000
2532,1000000000000
2533,1000000000000
2534,1000000000000
2536,2000000000000
2538,2000000000000
2539,3000000000000
2540,2000000000000
2543,1000000000000
2544,2000000000000
2545,1000000000000
2546,2000000000000
2547,1000000000000
2548,3000000000000
2550,3000000000000
2554,2000000000000
2555,1000000000000
2556,3000000000000
2557,1000000000000
2559,1000000000000
2560,1000000000000
2563,1000000000000
2564,1000000000000
2565,4000000000000
2567,1000000000000
2568,7000000000000
2570,1000000000000
2573,1000000000000
2574,1000000000000
2575,3000000000000
2578,1000000000000
2580,3000000000000
2581,2000000000000
2585,2000000000000
2587,2000000000000
2588,1000000000000
2589,3000000000000
2590,2000000000000
2595,3000000000000
2596,1000000000000
2598,2000000000000
2600,1000000000000
2602,1000000000000
2603,1000000000000
2605,1000000000000
2606,4000000000000
2607,2000000000000
2609,1000000000000
2613,2000000000000
2614,2000000000000
2615,1000000000000
2616,1000000000000
2621,2000000000000
2622,2000000000000
2623,1000000000000
2624,2000000000000
2625,1000000000000
2626,1000000000000
2628,3000000000000
2629,1000000000000
2630,1000000000000
2631,1000000000000
2633,1000000000000
2634,1000000000000
2635,2000000000000
2636,2000000000000
2637,2000000000000
2639,1000000000000
2640,1000000000000
2641,1000000000000
2642,1000000000000
2646,3000000000000
2648,3000000000000
2650,1000000000000
2652,1000000000000
2655,1000000000000
2658,1000000000000
2659,1000000000000
2660,3000000000000
2661,3000000000000
2662,2000000000000
2664,3000000000000
2665,1000000000000
2669,1000000000000
2671,2000000000000
2672,1000000000000
2673,1000000000000
2674,2000000000000
2675,2000000000000
2677,1000000000000
2678,1000000000000
2679,1000000000000
2680,1000000000000
2682,1000000000000
2688,2000000000000
2690,1000000000000
2691,1000000000000
2692,3000000000000
2694,2000000000000
2695,2000000000000
2698,1000000000000
2701,3000000000000
2702,3000000000000
2704,1000000000000
2705,1000000000000
2707,1000000000000
2709,1000000000000
2710,3000000000000
2711,1000000000000
2712,1000000000000
2714,1000000000000
2716,2000000000000
2718,3000000000000
2719,1000000000000
2720,1000000000000
2721,1000000000000
2722,2000000000000
2723,1000000000000
2724,1000000000000
2725,1000000000000
2726,1000000000000
2727,1000000000000
2729,1000000000000
2730,1000000000000
2731,1000000000000
2732,2000000000000
2733,1000000000000
2735,1000000000000
2736,1000000000000
2742,1000000000000
2744,2000000000000
2746,1000000000000
2749,2000000000000
2750,1000000000000
2752,1000000000000
2753,2000000000000
2757,1000000000000
2760,2000000000000
2762,1000000000000
2763,2000000000000
2764,3000000000000
2765,3000000000000
2766,1000000000000
2767,4000000000000
2768,1000000000000
2769,2000000000000
2770,1000000000000
2771,3000000000000
2772,2000000000000
2773,1000000000000
2774,2000000000000
2775,2000000000000
2776,1000000000000
2777,3000000000000
2779,1000000000000
2782,4000000000000
2783,2000000000000
2784,1000000000000
2785,1000000000000
2788,1000000000000
2789,1000000000000
2790,3000000000000
2792,4000000000000
2793,2000000000000
2794,2000000000000
2799,1000000000000
2800,1000000000000
2801,2000000000000
2802,2000000000000
2808,2000000000000
2809,2000000000000
2810,2000000000000
2811,1000000000000
2813,1000000000000
2814,2000000000000
2815,1000000000000
2819,1000000000000
2820,3000000000000
2822,2000000000000
2824,1000000000000
2825,1000000000000
2826,1000000000000
2828,2000000000000
2829,1000000000000
2830,1000000000000
2831,1000000000000
2832,2000000000000
2833,1000000000000
2834,1000000000000
2835,1000000000000
2837,2000000000000
2838,1000000000000
2840,2000000000000
2843,3000000000000
2844,1000000000000
2845,2000000000000
2846,1000000000000
2847,3000000000000
2850,3000000000000
2852,3000000000000
2853,2000000000000
2854,1000000000000
2856,1000000000000
2857,2000000000000
2858,1000000000000
2859,1000000000000
2861,2000000000000
2866,1000000000000
2867,5000000000000
2870,1000000000000
2871,1000000000000
2872,1000000000000
2876,1000000000000
2877,1000000000000
2879,2000000000000
2882,1000000000000
2884,1000000000000
2885,1000000000000
2886,1000000000000
2890,1000000000000
2891,2000000000000
2892,1000000000000
2894,1000000000000
2896,1000000000000
2897,1000000000000
2898,3000000000000
2899,4000000000000
2900,2000000000000
2904,1000000000000
2910,1000000000000
2911,1000000000000
2913,1000000000000
2914,2000000000000
2917,2000000000000
2918,3000000000000
2919,2000000000000
2922,2000000000000
2923,2000000000000
2925,2000000000000
2926,2000000000000
2927,1000000000000
2929,2000000000000
2930,1000000000000
2931,4000000000000
2932,1000000000000
2934,3000000000000
2938,1000000000000
2939,3000000000000
2940,1000000000000
2941,3000000000000
2942,1000000000000
2945,2000000000000
2946,1000000000000
2949,1000000000000
2950,2000000000000
2951,1000000000000
2952,1000000000000
2956,2000000000000
2958,2000000000000
2959,2000000000000
2960,3000000000000
2962,4000000000000
2963,1000000000000
2966,1000000000000
2967,1000000000000
2969,1000000000000
2970,1000000000000
2971,1000000000000
2973,2000000000000
2974,1000000000000
2975,2000000000000
2976,3000000000000
2977,3000000000000
2979,1000000000000
2980,1000000000000
2981,2000000000000
2983,1000000000000
2984,1000000000000
2985,2000000000000
2986,1000000000000
2988,1000000000000
2989,1000000000000
2990,3000000000000
2995,1000000000000
2996,1000000000000
2999,2000000000000
3000,1000000000000
3001,2000000000000
3002,2000000000000
3003,2000000000000
3006,1000000000000
3007,1000000000000
3008,2000000000000
3009,1000000000000
3010,1000000000000
3012,1000000000000
3013,1000000000000
3021,1000000000000
3022,1000000000000
3023,2000000000000
3024,1000000000000
3026,1000000000000
3027,1000000000000
3028,1000000000000
3030,1000000000000
3031,1000000000000
3032,1000000000000
3033,1000000000000
3035,1000000000000
3036,1000000000000
3038,1000000000000
3039,2000000000000
3045,1000000000000
3047,1000000000000
3048,1000000000000
3049,3000000000000
3053,1000000000000
3055,1000000000000
3056,1000000000000
3057,2000000000000
3060,1000000000000
3061,1000000000000
3062,1000000000000
3065,2000000000000
3068,2000000000000
3069,1000000000000
3072,1000000000000
3073,1000000000000
3075,1000000000000
3076,1000000000000
3079,1000000000000
3080,4000000000000
3085,4000000000000
3088,2000000000000
3091,2000000000000
3093,1000000000000
3096,1000000000000
3098,2000000000000
3099,1000000000000
3101,2000000000000
3102,1000000000000
3103,2000000000000
3105,1000000000000
3106,2000000000000
3108,1000000000000
3109,1000000000000
3111,1000000000000
3112,1000000000000
3115,2000000000000
3122,1000000000000
3125,2000000000000
3127,1000000000000
3131,2000000000000
3134,1000000000000
3135,1000000000000
3136,1000000000000
3137,1000000000000
3138,3000000000000
3141,1000000000000
3144,2000000000000
3147,1000000000000
3148,3000000000000
3149,1000000000000
3151,4000000000000
3154,1000000000000
3155,1000000000000
3156,1000000000000
3158,1000000000000
3160,2000000000000
3161,2000000000000
3162,1000000000000
3165,1000000000000
3166,2000000000000
3167,2000000000000
3168,1000000000000
3169,1000000000000
3172,1000000000000
3173,1000000000000
3175,1000000000000
3176,1000000000000
3177,1000000000000
3178,1000000000000
3180,1000000000000
3181,1000000000000
3185,1000000000000
3187,1000000000000
3188,1000000000000
3189,1000000000000
3190,1000000000000
3191,1000000000000
3194,1000000000000
3196,1000000000000
3197,2000000000000
3198,2000000000000
3199,1000000000000
3201,1000000000000
3202,2000000000000
3204,2000000000000
3207,1000000000000
3208,2000000000000
3209,1000000000000
3212,2000000000000
3213,2000000000000
3218,3000000000000
3221,1000000000000
3223,1000000000000
3224,3000000000000
3226,1000000000000
3228,1000000000000
3229,1000000000000
3230,2000000000000
3231,1000000000000
3235,1000000000000
3241,1000000000000
3243,1000000000000
3245,1000000000000
3246,2000000000000
3247,1000000000000
3251,1000000000000
3254,2000000000000
3255,1000000000000
3256,1000000000000
3258,1000000000000
3259,1000000000000
3263,1000000000000
3266,1000000000000
3268,1000000000000
3271,1000000000000
3272,1000000000000
3273,2000000000000
3274,1000000000000
3278,1000000000000
3279,1000000000000
3280,1000000000000
3282,2000000000000
3283,1000000000000
3284,1000000000000
3285,1000000000000
3286,1000000000000
3289,1000000000000
3290,1000000000000
3291,1000000000000
3296,1000000000000
3298,3000000000000
3301,1000000000000
3302,2000000000000
3304,1000000000000
3306,1000000000000
3309,4000000000000
3313,1000000000000
3315,1000000000000
3316,1000000000000
3317,2000000000000
3319,1000000000000
3320,1000000000000
3331,1000000000000
3333,1000000000000
3336,1000000000000
3338,1000000000000
3339,1000000000000
3340,1000000000000
3341,1000000000000
3347,1000000000000
3349,1000000000000
3357,2000000000000
3359,1000000000000
3360,2000000000000
3362,1000000000000
3363,2000000000000
3364,1000000000000
3368,1000000000000
3369,1000000000000
3370,2000000000000
3371,2000000000000
3372,2000000000000
3375,1000000000000
3379,2000000000000
3380,1000000000000
3382,1000000000000
3383,2000000000000
3385,2000000000000
3387,3000000000000
3390,1000000000000
3392,1000000000000
3394,2000000000000
3395,2000000000000
3396,1000000000000
3397,1000000000000
3398,1000000000000
3399,1000000000000
3401,1000000000000
3406,1000000000000
3408,1000000000000
3411,1000000000000
3415,1000000000000
3416,1000000000000
3418,1000000000000
3419,3000000000000
3421,1000000000000
3424,2000000000000
3426,2000000000000
3429,1000000000000
3430,1000000000000
3434,1000000000000
3437,1000000000000
3438,1000000000000
3440,1000000000000
3443,1000000000000
3444,1000000000000
3446,1000000000000
3447,2000000000000
3449,1000000000000
3452,1000000000000
3453,1000000000000
3454,1000000000000
3457,1000000000000
3458,1000000000000
3462,1000000000000
3468,1000000000000
3470,1000000000000
3472,2000000000000
3473,2000000000000
3475,1000000000000
3476,1000000000000
3477,1000000000000
3480,1000000000000
3481,2000000000000
3485,1000000000000
3486,1000000000000
3489,1000000000000
3492,1000000000000
3495,2000000000000
3497,1000000000000
3500,1000000000000
3502,1000000000000
3503,1000000000000
3507,3000000000000
3508,2000000000000
3509,1000000000000
3510,1000000000000
3515,2000000000000
3517,1000000000000
3518,1000000000000
3523,1000000000000
3525,1000000000000
3526,2000000000000
3536,1000000000000
3537,1000000000000
3538,1000000000000
3544,3000000000000
3547,2000000000000
3548,1000000000000
3549,4000000000000
3550,2000000000000
3551,1000000000000
3552,1000000000000
3554,1000000000000
3556,2000000000000
3559,3000000000000
3566,2000000000000
3567,2000000000000
3569,1000000000000
3570,1000000000000
3571,1000000000000
3573,1000000000000
3575,1000000000000
3576,1000000000000
3581,1000000000000
3582,2000000000000
3584,1000000000000
3588,1000000000000
3590,1000000000000
3592,1000000000000
3594,1000000000000
3597,1000000000000
3598,3000000000000
3604,1000000000000
3605,2000000000000
3606,1000000000000
3607,1000000000000
3613,1000000000000
3616,1000000000000
3617,1000000000000
3619,1000000000000
3621,1000000000000
3622,1000000000000
3623,2000000000000
3629,1000000000000
3631,3000000000000
3633,1000000000000
3634,1000000000000
3636,1000000000000
3638,1000000000000
3639,1000000000000
3640,1000000000000
3645,1000000000000
3646,1000000000000
3653,1000000000000
3656,1000000000000
3660,1000000000000
3663,3000000000000
3670,1000000000000
3673,1000000000000
3675,1000000000000
3681,3000000000000
3682,2000000000000
3685,3000000000000
3687,1000000000000
3691,1000000000000
3692,1000000000000
3695,1000000000000
3698,1000000000000
3700,2000000000000
3701,1000000000000
3703,1000000000000
3704,2000000000000
3706,1000000000000
3707,2000000000000
3711,2000000000000
3712,1000000000000
3714,2000000000000
3717,1000000000000
3718,1000000000000
3720,2000000000000
3723,2000000000000
3726,1000000000000
3727,1000000000000
3728,1000000000000
3729,1000000000000
3730,2000000000000
3733,1000000000000
3734,1000000000000
3735,2000000000000
3742,1000000000000
3744,1000000000000
3747,1000000000000
3749,2000000000000
3754,1000000000000
3755,1000000000000
3757,1000000000000
3763,1000000000000
3768,1000000000000
3769,1000000000000
3771,2000000000000
3781,1000000000000
3786,2000000000000
3788,1000000000000
3790,1000000000000
3791,1000000000000
3795,1000000000000
3796,1000000000000
3799,1000000000000
3808,1000000000000
3809,1000000000000
3811,1000000000000
3812,1000000000000
3815,2000000000000
3823,1000000000000
3827,1000000000000
3830,1000000000000
3831,1000000000000
3834,1000000000000
3840,1000000000000
3841,1000000000000
3844,2000000000000
3847,1000000000000
3850,1000000000000
3851,1000000000000
3852,1000000000000
3853,1000000000000
3854,1000000000000
3855,1000000000000
3867,1000000000000
3869,1000000000000
3871,1000000000000
3874,1000000000000
3876,1000000000000
3879,1000000000000
3888,1000000000000
3891,2000000000000
3900,1000000000000
3910,1000000000000
3911,1000000000000
3917,1000000000000
3920,2000000000000
3921,1000000000000
3922,2000000000000
3924,2000000000000
3926,1000000000000
3927,1000000000000
3928,1000000000000
3936,1000000000000
3937,1000000000000
3938,1000000000000
3940,1000000000000
3944,1000000000000
3945,1000000000000
3949,1000000000000
3950,1000000000000
3952,1000000000000
3958,1000000000000
3960,1000000000000
3970,1000000000000
3978,1000000000000
3979,1000000000000
3982,1000000000000
3983,2000000000000
3984,1000000000000
3991,1000000000000
3996,1000000000000
4001,1000000000000
4003,1000000000000
4004,1000000000000
4013,1000000000000
4019,1000000000000
4020,1000000000000
4022,1000000000000
4023,1000000000000
4024,1000000000000
4034,1000000000000
4037,1000000000000
4041,1000000000000
4043,1000000000000
4046,1000000000000
4056,1000000000000
4059,1000000000000
4062,1000000000000
4063,1000000000000
4067,1000000000000
4068,1000000000000
4069,1000000000000
4071,1000000000000
4072,2000000000000
4074,1000000000000
4075,1000000000000
4080,1000000000000
4083,1000000000000
4085,1000000000000
4086,1000000000000
4095,2000000000000
4098,1000000000000
4101,1000000000000
4102,1000000000000
4110,1000000000000
4112,1000000000000
4113,1000000000000
4123,2000000000000
4125,1000000000000
4126,1000000000000
4127,1000000000000
4129,1000000000000
4131,1000000000000
4137,1000000000000
4140,1000000000000
4146,1000000000000
4147,1000000000000
4152,1000000000000
4157,1000000000000
4160,1000000000000
4161,1000000000000
4167,1000000000000
4168,1000000000000
4171,1000000000000
4172,1000000000000
4175,1000000000000
4181,1000000000000
4185,1000000000000
4186,1000000000000
4199,1000000000000
4201,1000000000000
4210,1000000000000
4211,1000000000000
4212,1000000000000
4214,1000000000000
4216,1000000000000
4222,1000000000000
4224,1000000000000
4226,1000000000000
4228,1000000000000
4236,1000000000000
4249,1000000000000
4255,1000000000000
4257,3000000000000
4259,2000000000000
4261,1000000000000
4266,1000000000000
4267,1000000000000
4272,2000000000000
4273,1000000000000
4274,1000000000000
4280,1000000000000
4282,1000000000000
4283,1000000000000
4284,2000000000000
4290,2000000000000
4296,1000000000000
4300,1000000000000
4305,1000000000000
4306,1000000000000
4316,1000000000000
4319,1000000000000
4321,1000000000000
4322,1000000000000
4328,1000000000000
4337,1000000000000
4338,1000000000000
4340,1000000000000
4348,1000000000000
4350,1000000000000
4353,1000000000000
4364,1000000000000
4365,1000000000000
4380,2000000000000
4381,1000000000000
4387,1000000000000
4392,1000000000000
4393,1000000000000
4396,1000000000000
4401,2000000000000
4404,1000000000000
4405,1000000000000
4413,2000000000000
4415,1000000000000
4416,1000000000000
4433,1000000000000
4437,1000000000000
4442,1000000000000
4454,1000000000000
4461,1000000000000
4467,1000000000000
4479,1000000000000
4480,1000000000000
4489,1000000000000
4494,1000000000000
4495,1000000000000
4497,1000000000000
4498,1000000000000
4499,1000000000000
4504,1000000000000
4505,1000000000000
4507,1000000000000
4511,1000000000000
4513,1000000000000
4514,1000000000000
4516,1000000000000
4518,1000000000000
4521,1000000000000
4525,1000000000000
4530,1000000000000
4546,1000000000000
4548,1000000000000
4553,1000000000000
4555,1000000000000
4563,2000000000000
4565,1000000000000
4567,1000000000000
4568,1000000000000
4572,1000000000000
4579,1000000000000
4590,2000000000000
4592,1000000000000
4599,1000000000000
4607,1000000000000
4608,1000000000000
4619,2000000000000
4620,2000000000000
4636,1000000000000
4642,1000000000000
4653,1000000000000
4655,1000000000000
4658,2000000000000
4661,1000000000000
4663,1000000000000
4664,1000000000000
4681,1000000000000
4683,1000000000000
4689,1000000000000
4694,1000000000000
4697,1000000000000
4699,1000000000000
4706,1000000000000
4716,1000000000000
4717,1000000000000
4721,1000000000000
4726,1000000000000
4727,1000000000000
4728,1000000000000
4730,1000000000000
4731,1000000000000
4732,1000000000000
4744,1000000000000
4746,1000000000000
4748,1000000000000
4756,1000000000000
4759,1000000000000
4763,1000000000000
4766,1000000000000
4768,1000000000000
4770,1000000000000
4771,1000000000000
4774,1000000000000
4777,1000000000000
4783,2000000000000
4793,2000000000000
4794,1000000000000
4798,1000000000000
4801,1000000000000
4805,1000000000000
4806,1000000000000
4821,1000000000000
4822,1000000000000
4823,1000000000000
4829,1000000000000
4830,1000000000000
4844,1000000000000
4849,1000000000000
4857,1000000000000
4862,1000000000000
4868,1000000000000
4879,1000000000000
4887,1000000000000
4892,2000000000000
4894,1000000000000
4909,1000000000000
4910,1000000000000
4918,1000000000000
4922,1000000000000
4926,1000000000000
4927,1000000000000
4930,1000000000000
4934,2000000000000
4936,1000000000000
4950,1000000000000
4961,1000000000000
4965,1000000000000
4968,1000000000000
4982,1000000000000
4989,1000000000000
4991,1000000000000
4995,1000000000000
5000,1000000000000
5016,1000000000000
5020,1000000000000
5022,1000000000000
5025,1000000000000
5031,1000000000000
5033,1000000000000
5040,1000000000000
5042,1000000000000
5048,1000000000000
5053,1000000000000
5055,1000000000000
5059,3000000000000
5074,1000000000000
5079,1000000000000
5084,1000000000000
5087,1000000000000
5089,1000000000000
5093,1000000000000
5111,1000000000000
5115,1000000000000
5125,1000000000000
5129,1000000000000
5130,1000000000000
5135,1000000000000
5136,1000000000000
5140,1000000000000
5150,2000000000000
5157,1000000000000
5158,1000000000000
5172,1000000000000
5183,1000000000000
5186,1000000000000
5204,1000000000000
5214,1000000000000
5221,1000000000000
5222,1000000000000
5229,1000000000000
5241,1000000000000
5250,1000000000000
5260,1000000000000
5283,1000000000000
5294,1000000000000
5300,1000000000000
5303,1000000000000
5314,1000000000000
5315,1000000000000
5325,1000000000000
5331,1000000000000
5342,1000000000000
5347,1000000000000
5353,1000000000000
5356,1000000000000
5365,1000000000000
5385,1000000000000
5388,1000000000000
5389,1000000000000
5393,1000000000000
5404,1000000000000
5409,1000000000000
5410,1000000000000
5420,1000000000000
5427,1000000000000
5428,2000000000000
5432,1000000000000
5438,1000000000000
5439,2000000000000
5465,1000000000000
5472,1000000000000
5477,2000000000000
5480,1000000000000
5487,1000000000000
5493,1000000000000
5494,1000000000000
5495,2000000000000
5498,1000000000000
5502,1000000000000
5510,1000000000000
5519,2000000000000
5520,1000000000000
5521,1000000000000
5548,1000000000000
5567,1000000000000
5570,1000000000000
5582,2000000000000
5596,1000000000000
5602,1000000000000
5606,1000000000000
5612,1000000000000
5636,1000000000000
5671,1000000000000
5678,1000000000000
5694,1000000000000
5695,1000000000000
5700,1000000000000
5703,1000000000000
5705,1000000000000
5717,1000000000000
5718,1000000000000
5762,1000000000000
5766,1000000000000
5774,1000000000000
5778,1000000000000
5784,1000000000000
5794,1000000000000
5796,1000000000000
5811,1000000000000
5820,1000000000000
5832,1000000000000
5852,1000000000000
5863,1000000000000
5875,1000000000000
5876,1000000000000
5879,1000000000000
5897,1000000000000
5906,1000000000000
5910,1000000000000
5918,1000000000000
5924,1000000000000
5940,2000000000000
5951,1000000000000
5953,1000000000000
5963,1000000000000
5965,1000000000000
5970,1000000000000
5994,1000000000000
5996,1000000000000
5998,1000000000000
6033,1000000000000
6034,1000000000000
6054,1000000000000
6070,1000000000000
6076,1000000000000
6098,1000000000000
6105,1000000000000
6118,1000000000000
6137,1000000000000
6151,1000000000000
6153,1000000000000
6157,1000000000000
6165,1000000000000
6168,1000000000000
6176,1000000000000
6201,1000000000000
6202,1000000000000
6217,1000000000000
6225,1000000000000
6226,1000000000000
6235,1000000000000
6267,1000000000000
6274,1000000000000
6293,1000000000000
6302,1000000000000
6309,1000000000000
6312,1000000000000
6313,1000000000000
6317,1000000000000
6322,1000000000000
6324,1000000000000
6329,1000000000000
6331,1000000000000
6334,1000000000000
6335,1000000000000
6353,1000000000000
6358,1000000000000
6369,1000000000000
6379,1000000000000
6392,1000000000000
6407,1000000000000
6425,1000000000000
6466,1000000000000
6476,1000000000000
6481,2000000000000
6508,1000000000000
6509,1000000000000
6531,1000000000000
6544,1000000000000
6545,1000000000000
6546,1000000000000
6547,1000000000000
6580,1000000000000
6589,1000000000000
6590,1000000000000
6592,1000000000000
6599,1000000000000
6617,1000000000000
6621,1000000000000
6626,1000000000000
6645,1000000000000
6669,1000000000000
6685,1000000000000
6698,1000000000000
6765,1000000000000
6778,1000000000000
6795,1000000000000
6816,1000000000000
6827,1000000000000
6840,1000000000000
6853,1000000000000
6877,1000000000000
6915,1000000000000
6928,1000000000000
6937,1000000000000
6965,1000000000000
6978,1000000000000
6982,1000000000000
7025,1000000000000
7072,1000000000000
7073,1000000000000
7081,1000000000000
7104,1000000000000
7106,1000000000000
7118,1000000000000
7154,1000000000000
7188,1000000000000
7215,2000000000000
7217,1000000000000
7303,2000000000000
7344,1000000000000
7352,1000000000000
7362,1000000000000
7382,1000000000000
7388,1000000000000
7410,1000000000000
7488,1000000000000
7501,1000000000000
7505,1000000000000
7510,1000000000000
7576,1000000000000
7594,1000000000000
7636,1000000000000
7644,1000000000000
7652,1000000000000
7657,1000000000000
7664,1000000000000
7682,1000000000000
7725,1000000000000
7753,1000000000000
7754,1000000000000
7759,1000000000000
7776,1000000000000
7783,1000000000000
7809,1000000000000
7938,1000000000000
8063,1000000000000
8108,1000000000000
8131,1000000000000
8246,1000000000000
8249,1000000000000
8258,1000000000000
8289,1000000000000
8300,1000000000000
8372,1000000000000
8443,1000000000000
8496,1000000000000
8499,1000000000000
8502,1000000000000
8547,1000000000000
8676,1000000000000
8696,1000000000000
8784,1000000000000
8786,1000000000000
8815,1000000000000
8819,1000000000000
8894,1000000000000
8921,1000000000000
8935,1000000000000
8937,1000000000000
9016,1000000000000
9071,1000000000000
9114,1000000000000
9282,1000000000000
9380,2000000000000
9390,1000000000000
9556,1000000000000
9648,1000000000000
9715,1000000000000
9798,1000000000000
9838,1000000000000
9913,1000000000000
9991,1000000000000
9997,1000000000000


==> figures_Cluster-scatter_sia_before_anneal.csv <==
size,concentration
1,3.682e+16
2,2.28302e+17
3,2.4451e+17
4,2.16094e+17
5,1.79544e+17
6,1.47114e+17
7,1.21205e+17
8,1.00692e+17
9,8.3435e+16
10,7.0082e+16
11,5.9132e+16
12,5.0417e+16
13,4.3793e+16
14,3.7712e+16
15,3.3023e+16
16,2.9304e+16
17,2.6224e+16
18,2.3112e+16
19,2.0746e+16
20,1.8728e+16
21,1.6825e+16
22,1.5559e+16
23,1.4273e+16
24,1.3064e+16
25,1.2144e+16
26,1.1142e+16
27,1.054e+16
28,9.783e+15
29,9.002e+15
30,8.666e+15
31,8.014e+15
32,7.601e+15
33,7.268e+15
34,6.784e+15
35,6.48e+15
36,6.127e+15
37,5.889e+15
38,5.418e+15
39,5.223e+15
40,5.155e+15
41,4.961e+15
42,4.575e+15
43,4.495e+15
44,4.28e+15
45,4.095e+15
46,3.852e+15
47,3.76e+15
48,3.638e+15
49,3.483e+15
50,3.385e+15
51,3.299e+15
52,3.112e+15
53,3.111e+15
54,3.088e+15
55,2.766e+15
56,2.725e+15
57,2.677e+15
58,2.583e+15
59,2.56e+15
60,2.446e+15
61,2.346e+15
62,2.324e+15
63,2.309e+15
64,2.164e+15
65,2.128e+15
66,2.055e+15
67,1.924e+15
68,1.997e+15
69,1.883e+15
70,1.85e+15
71,1.835e+15
72,1.734e+15
73,1.686e+15
74,1.687e+15
75,1.632e+15
76,1.641e+15
77,1.531e+15
78,1.535e+15
79,1.49e+15
80,1.448e+15
81,1.439e+15
82,1.406e+15
83,1.353e+15
84,1.306e+15
85,1.278e+15
86,1.263e+15
87,1.254e+15
88,1.197e+15
89,1.245e+15
90,1.214e+15
91,1.179e+15
92,1.105e+15
93,1.114e+15
94,1.035e+15
95,1.073e+15
96,1.071e+15
97,1.028e+15
98,954000000000000
99,996000000000000
100,928000000000000
101,950000000000000
102,918000000000000
103,862000000000000
104,876000000000000
105,873000000000000
106,859000000000000
107,883000000000000
108,840000000000000
109,814000000000000
110,793000000000000
111,774000000000000
112,767000000000000
113,778000000000000
114,739000000000000
115,785000000000000
116,767000000000000
117,705000000000000
118,671000000000000
119,723000000000000
120,705000000000000
121,668000000000000
122,644000000000000
123,656000000000000
124,641000000000000
125,624000000000000
126,623000000000000
127,648000000000000
128,634000000000000
129,568000000000000
130,631000000000000
131,568000000000000
132,583000000000000
133,576000000000000
134,590000000000000
135,541000000000000
136,558000000000000
137,558000000000000
138,527000000000000
139,517000000000000
140,538000000000000
141,527000000000000
142,508000000000000
143,523000000000000
144,491000000000000
145,515000000000000
146,486000000000000
147,478000000000000
148,462000000000000
149,467000000000000
150,447000000000000
151,487000000000000
152,466000000000000
153,434000000000000
154,410000000000000
155,414000000000000
156,396000000000000
157,408000000000000
158,433000000000000
159,406000000000000
160,400000000000000
161,431000000000000
162,372000000000000
163,382000000000000
164,400000000000000
165,394000000000000
166,364000000000000
167,373000000000000
168,361000000000000
169,374000000000000
170,339000000000000
171,401000000000000
172,342000000000000
173,321000000000000
174,336000000000000
175,363000000000000
176,334000000000000
177,325000000000000
178,345000000000000
179,312000000000000
180,338000000000000
181,317000000000000
182,313000000000000
183,307000000000000
184,318000000000000
185,303000000000000
186,319000000000000
187,305000000000000
188,295000000000000
189,275000000000000
190,262000000000000
191,274000000000000
192,310000000000000
193,294000000000000
194,255000000000000
195,252000000000000
196,265000000000000
197,252000000000000
198,282000000000000
199,286000000000000
200,254000000000000
201,243000000000000
202,282000000000000
203,247000000000000
204,279000000000000
205,251000000000000
206,272000000000000
207,253000000000000
208,254000000000000
209,264000000000000
210,269000000000000
211,249000000000000
212,215000000000000
213,230000000000000
214,251000000000000
215,235000000000000
216,234000000000000
217,243000000000000
218,250000000000000
219,235000000000000
220,219000000000000
221,237000000000000
222,209000000000000
223,236000000000000
224,218000000000000
225,221000000000000
226,207000000000000
227,190000000000000
228,215000000000000
229,185000000000000
230,188000000000000
231,216000000000000
232,220000000000000
233,213000000000000
234,193000000000000
235,225000000000000
236,186000000000000
237,196000000000000
238,203000000000000
239,192000000000000
240,197000000000000
241,215000000000000
242,172000000000000
243,180000000000000
244,189000000000000
245,183000000000000
246,168000000000000
247,178000000000000
248,189000000000000
249,202000000000000
250,170000000000000
251,163000000000000
252,165000000000000
253,161000000000000
254,160000000000000
255,167000000000000
256,178000000000000
257,163000000000000
258,167000000000000
259,143000000000000
260,159000000000000
261,168000000000000
262,149000000000000
263,173000000000000
264,173000000000000
265,142000000000000
266,150000000000000
267,138000000000000
268,176000000000000
269,162000000000000
270,153000000000000
271,139000000000000
272,161000000000000
273,151000000000000
274,151000000000000
275,156000000000000
276,147000000000000
277,136000000000000
278,162000000000000
279,137000000000000
280,149000000000000
281,128000000000000
282,138000000000000
283,124000000000000
284,129000000000000
285,165000000000000
286,141000000000000
287,135000000000000
288,120000000000000
289,136000000000000
290,117000000000000
291,126000000000000
292,135000000000000
293,144000000000000
294,128000000000000
295,105000000000000
296,132000000000000
297,131000000000000
298,122000000000000
299,118000000000000
300,135000000000000
301,113000000000000
302,118000000000000
303,120000000000000
304,105000000000000
305,122000000000000
306,135000000000000
307,136000000000000
308,123000000000000
309,114000000000000
310,105000000000000
311,105000000000000
312,105000000000000
313,107000000000000
314,105000000000000
315,89000000000000
316,108000000000000
317,102000000000000
318,99000000000000
319,101000000000000
320,110000000000000
321,102000000000000
322,112000000000000
323,100000000000000
324,94000000000000
325,116000000000000
326,95000000000000
327,112000000000000
328,104000000000000
329,119000000000000
330,110000000000000
331,107000000000000
332,94000000000000
333,89000000000000
334,108000000000000
335,110000000000000
336,112000000000000
337,101000000000000
338,99000000000000
339,95000000000000
340,102000000000000
341,89000000000000
342,78000000000000
343,76000000000000
344,93000000000000
345,104000000000000
346,98000000000000
347,99000000000000
348,94000000000000
349,75000000000000
350,77000000000000
351,100000000000000
352,82000000000000
353,81000000000000
354,57000000000000
355,80000000000000
356,101000000000000
357,78000000000000
358,83000000000000
359,100000000000000
360,75000000000000
361,102000000000000
362,85000000000000
363,85000000000000
364,77000000000000
365,69000000000000
366,82000000000000
367,82000000000000
368,91000000000000
369,81000000000000
370,79000000000000
371,86000000000000
372,72000000000000
373,90000000000000
374,67000000000000
375,75000000000000
376,84000000000000
377,68000000000000
378,90000000000000
379,66000000000000
380,83000000000000
381,70000000000000
382,78000000000000
383,77000000000000
384,82000000000000
385,75000000000000
386,80000000000000
387,78000000000000
388,77000000000000
389,66000000000000
390,74000000000000
391,75000000000000
392,80000000000000
393,81000000000000
394,69000000000000
395,61000000000000
396,80000000000000
397,90000000000000
398,65000000000000
399,68000000000000
400,77000000000000
401,79000000000000
402,67000000000000
403,70000000000000
404,73000000000000
405,70000000000000
406,58000000000000
407,60000000000000
408,72000000000000
409,74000000000000
410,65000000000000
411,63000000000000
412,82000000000000
413,68000000000000
414,68000000000000
415,78000000000000
416,74000000000000
417,68000000000000
418,72000000000000
419,91000000000000
420,71000000000000
421,80000000000000
422,62000000000000
423,64000000000000
424,48000000000000
425,67000000000000
426,68000000000000
427,68000000000000
428,65000000000000
429,67000000000000
430,58000000000000
431,55000000000000
432,55000000000000
433,61000000000000
434,52000000000000
435,64000000000000
436,47000000000000
437,61000000000000
438,67000000000000
439,62000000000000
440,59000000000000
441,61000000000000
442,59000000000000
443,66000000000000
444,54000000000000
445,72000000000000
446,50000000000000
447,50000000000000
448,53000000000000
449,49000000000000
450,57000000000000
451,50000000000000
452,53000000000000
453,58000000000000
454,58000000000000
455,57000000000000
456,54000000000000
457,54000000000000
458,52000000000000
459,59000000000000
460,58000000000000
461,54000000000000
462,58000000000000
463,53000000000000
464,57000000000000
465,58000000000000
466,48000000000000
467,63000000000000
468,42000000000000
469,50000000000000
470,64000000000000
471,46000000000000
472,53000000000000
473,56000000000000
474,47000000000000
475,54000000000000
476,51000000000000
477,50000000000000
478,52000000000000
479,48000000000000
480,47000000000000
481,43000000000000
482,53000000000000
483,43000000000000
484,37000000000000
485,40000000000000
486,37000000000000
487,60000000000000
488,50000000000000
489,46000000000000
490,52000000000000
491,46000000000000
492,39000000000000
493,48000000000000
494,43000000000000
495,39000000000000
496,46000000000000
497,47000000000000
498,46000000000000
499,49000000000000
500,50000000000000
501,37000000000000
502,58000000000000
503,44000000000000
504,45000000000000
505,47000000000000
506,52000000000000
507,41000000000000
508,54000000000000
509,41000000000000
510,29000000000000
511,46000000000000
512,34000000000000
513,44000000000000
514,40000000000000
515,36000000000000
516,45000000000000
517,44000000000000
518,33000000000000
519,45000000000000
520,36000000000000
521,40000000000000
522,32000000000000
523,45000000000000
524,36000000000000
525,35000000000000
526,34000000000000
527,51000000000000
528,47000000000000
529,44000000000000
530,36000000000000
531,55000000000000
532,33000000000000
533,36000000000000
534,31000000000000
535,33000000000000
536,50000000000000
537,38000000000000
538,37000000000000
539,39000000000000
540,36000000000000
541,33000000000000
542,36000000000000
543,38000000000000
544,32000000000000
545,27000000000000
546,48000000000000
547,45000000000000
548,38000000000000
549,40000000000000
550,39000000000000
551,39000000000000
552,26000000000000
553,31000000000000
554,31000000000000
555,34000000000000
556,29000000000000
557,27000000000000
558,48000000000000
559,47000000000000
560,31000000000000
561,38000000000000
562,41000000000000
563,30000000000000
564,36000000000000
565,34000000000000
566,30000000000000
567,44000000000000
568,50000000000000
569,37000000000000
570,39000000000000
571,29000000000000
572,26000000000000
573,33000000000000
574,42000000000000
575,37000000000000
576,37000000000000
577,25000000000000
578,37000000000000
579,34000000000000
580,33000000000000
581,37000000000000
582,32000000000000
583,28000000000000
584,37000000000000
585,35000000000000
586,27000000000000
587,27000000000000
588,28000000000000
589,32000000000000
590,26000000000000
591,41000000000000
592,27000000000000
593,28000000000000
594,29000000000000
595,35000000000000
596,33000000000000
597,36000000000000
598,33000000000000
599,28000000000000
600,30000000000000
601,40000000000000
602,41000000000000
603,24000000000000
604,27000000000000
605,39000000000000
606,29000000000000
607,38000000000000
608,28000000000000
609,32000000000000
610,30000000000000
611,24000000000000
612,28000000000000
613,40000000000000
614,32000000000000
615,32000000000000
616,19000000000000
617,27000000000000
618,25000000000000
619,26000000000000
620,26000000000000
621,23000000000000
622,32000000000000
623,40000000000000
624,20000000000000
625,21000000000000
626,31000000000000
627,22000000000000
628,35000000000000
629,22000000000000
630,35000000000000
631,24000000000000
632,25000000000000
633,15000000000000
634,27000000000000
635,31000000000000
636,29000000000000
637,25000000000000
638,25000000000000
639,27000000000000
640,27000000000000
641,36000000000000
642,26000000000000
643,22000000000000
644,17000000000000
645,28000000000000
646,22000000000000
647,18000000000000
648,32000000000000
649,30000000000000
650,20000000000000
651,23000000000000
652,26000000000000
653,24000000000000
654,22000000000000
655,21000000000000
656,27000000000000
657,25000000000000
658,19000000000000
659,26000000000000
660,28000000000000
661,25000000000000
662,31000000000000
663,36000000000000
664,30000000000000
665,31000000000000
666,23000000000000
667,23000000000000
668,28000000000000
669,17000000000000
670,27000000000000
671,29000000000000
672,25000000000000
673,17000000000000
674,21000000000000
675,22000000000000
676,23000000000000
677,21000000000000
678,23000000000000
679,32000000000000
680,25000000000000
681,25000000000000
682,28000000000000
683,28000000000000
684,29000000000000
685,21000000000000
686,27000000000000
687,33000000000000
688,22000000000000
689,19000000000000
690,30000000000000
691,20000000000000
692,30000000000000
693,26000000000000
694,25000000000000
695,31000000000000
696,16000000000000
697,30000000000000
698,28000000000000
699,28000000000000
700,27000000000000
701,19000000000000
702,28000000000000
703,24000000000000
704,18000000000000
705,28000000000000
706,33000000000000
707,17000000000000
708,12000000000000
709,15000000000000
710,27000000000000
711,23000000000000
712,19000000000000
713,33000000000000
714,20000000000000
715,13000000000000
716,19000000000000
717,25000000000000
718,19000000000000
719,23000000000000
720,17000000000000
721,22000000000000
722,27000000000000
723,20000000000000
724,20000000000000
725,21000000000000
726,18000000000000
727,20000000000000
728,15000000000000
729,12000000000000
730,20000000000000
731,18000000000000
732,20000000000000
733,16000000000000
734,19000000000000
735,16000000000000
736,14000000000000
737,15000000000000
738,22000000000000
739,28000000000000
740,18000000000000
741,17000000000000
742,13000000000000
743,22000000000000
744,19000000000000
745,17000000000000
746,31000000000000
747,18000000000000
748,8000000000000
749,32000000000000
750,16000000000000
751,28000000000000
752,11000000000000
753,19000000000000
754,20000000000000
755,21000000000000
756,12000000000000
757,20000000000000
758,22000000000000
759,16000000000000
760,21000000000000
761,14000000000000
762,23000000000000
763,19000000000000
764,17000000000000
765,13000000000000
766,23000000000000
767,16000000000000
768,16000000000000
769,14000000000000
770,23000000000000
771,28000000000000
772,17000000000000
773,16000000000000
774,12000000000000
775,11000000000000
776,17000000000000
777,16000000000000
778,23000000000000
779,25000000000000
780,20000000000000
781,8000000000000
782,20000000000000
783,12000000000000
784,18000000000000
785,22000000000000
786,19000000000000
787,16000000000000
788,21000000000000
789,16000000000000
790,17000000000000
791,23000000000000
792,18000000000000
793,19000000000000
794,18000000000000
795,18000000000000
796,14000000000000
797,18000000000000
798,17000000000000
799,21000000000000
800,18000000000000
801,20000000000000
802,19000000000000
803,18000000000000
804,16000000000000
805,22000000000000
806,16000000000000
807,13000000000000
808,14000000000000
809,12000000000000
810,20000000000000
811,15000000000000
812,16000000000000
813,20000000000000
814,11000000000000
815,22000000000000
816,16000000000000
817,16000000000000
818,15000000000000
819,11000000000000
820,9000000000000
821,12000000000000
822,14000000000000
823,18000000000000
824,30000000000000
825,15000000000000
826,15000000000000
827,18000000000000
828,10000000000000
829,12000000000000
830,21000000000000
831,18000000000000
832,16000000000000
833,12000000000000
834,13000000000000
835,16000000000000
836,26000000000000
837,17000000000000
838,17000000000000
839,16000000000000
840,17000000000000
841,14000000000000
842,18000000000000
843,12000000000000
844,17000000000000
845,15000000000000
846,11000000000000
847,15000000000000
848,11000000000000
849,20000000000000
850,11000000000000
851,10000000000000
852,16000000000000
853,14000000000000
854,14000000000000
855,15000000000000
856,13000000000000
857,16000000000000
858,12000000000000
859,19000000000000
860,12000000000000
861,9000000000000
862,13000000000000
863,10000000000000
864,12000000000000
865,19000000000000
866,18000000000000
867,16000000000000
868,11000000000000
869,14000000000000
870,15000000000000
871,12000000000000
872,15000000000000
873,14000000000000
874,15000000000000
875,11000000000000
876,17000000000000
877,13000000000000
878,11000000000000
879,13000000000000
880,9000000000000
881,19000000000000
882,15000000000000
883,14000000000000
884,12000000000000
885,11000000000000
886,15000000000000
887,12000000000000
888,14000000000000
889,20000000000000
890,11000000000000
891,13000000000000
892,13000000000000
893,10000000000000
894,12000000000000
895,17000000000000
896,6000000000000
897,13000000000000
898,17000000000000
899,9000000000000
900,13000000000000
901,5000000000000
902,10000000000000
903,11000000000000
904,9000000000000
905,9000000000000
906,12000000000000
907,15000000000000
908,8000000000000
909,9000000000000
910,11000000000000
911,17000000000000
912,14000000000000
913,13000000000000
914,13000000000000
915,9000000000000
916,15000000000000
917,9000000000000
918,12000000000000
919,14000000000000
920,6000000000000
921,19000000000000
922,15000000000000
923,13000000000000
924,10000000000000
925,14000000000000
926,8000000000000
927,9000000000000
928,17000000000000
929,17000000000000
930,19000000000000
931,14000000000000
932,16000000000000
933,13000000000000
934,16000000000000
935,16000000000000
936,13000000000000
937,11000000000000
938,14000000000000
939,14000000000000
940,9000000000000
941,10000000000000
942,12000000000000
943,13000000000000
944,15000000000000
945,12000000000000
946,15000000000000
947,11000000000000
948,6000000000000
949,14000000000000
950,11000000000000
951,11000000000000
952,11000000000000
953,7000000000000
954,9000000000000
955,10000000000000
956,12000000000000
957,5000000000000
958,14000000000000
959,13000000000000
960,8000000000000
961,9000000000000
962,12000000000000
963,10000000000000
964,11000000000000
965,13000000000000
966,11000000000000
967,12000000000000
968,13000000000000
969,14000000000000
970,5000000000000
971,9000000000000
972,13000000000000
973,9000000000000
974,11000000000000
975,8000000000000
976,8000000000000
977,9000000000000
978,8000000000000
979,7000000000000
980,11000000000000
981,11000000000000
982,9000000000000
983,15000000000000
984,7000000000000
985,4000000000000
986,13000000000000
987,11000000000000
988,9000000000000
989,11000000000000
990,8000000000000
991,13000000000000
992,8000000000000
993,13000000000000
994,9000000000000
995,8000000000000
996,9000000000000
997,12000000000000
998,6000000000000
999,10000000000000
1000,7000000000000
1001,8000000000000
1002,9000000000000
1003,7000000000000
1004,5000000000000
1005,6000000000000
1006,11000000000000
1007,9000000000000
1008,14000000000000
1009,16000000000000
1010,11000000000000
1011,15000000000000
1012,11000000000000
1013,10000000000000
1014,8000000000000
1015,12000000000000
1016,9000000000000
1017,7000000000000
1018,10000000000000
1019,9000000000000
1020,12000000000000
1021,15000000000000
1022,9000000000000
1023,11000000000000
1024,9000000000000
1025,20000000000000
1026,5000000000000
1027,18000000000000
1028,7000000000000
1029,10000000000000
1030,10000000000000
1031,12000000000000
1032,16000000000000
1033,10000000000000
1034,9000000000000
1035,14000000000000
1036,14000000000000
1037,7000000000000
1038,16000000000000
1039,9000000000000
1040,8000000000000
1041,12000000000000
1042,9000000000000
1043,8000000000000
1044,6000000000000
1045,8000000000000
1046,12000000000000
1047,7000000000000
1048,18000000000000
1049,12000000000000
1050,5000000000000
1051,12000000000000
1052,13000000000000
1053,11000000000000
1054,9000000000000
1055,11000000000000
1056,12000000000000
1057,10000000000000
1058,12000000000000
1059,5000000000000
1060,12000000000000
1061,10000000000000
1062,12000000000000
1063,9000000000000
1064,12000000000000
1065,11000000000000
1066,7000000000000
1067,10000000000000
1068,8000000000000
1069,8000000000000
1070,11000000000000
1071,13000000000000
1072,14000000000000
1073,8000000000000
1074,13000000000000
1075,9000000000000
1076,8000000000000
1077,8000000000000
1078,16000000000000
1079,11000000000000
1080,9000000000000
1081,7000000000000
1082,10000000000000
1083,10000000000000
1084,9000000000000
1085,8000000000000
1086,7000000000000
1087,9000000000000
1088,9000000000000
1089,16000000000000
1090,13000000000000
1091,7000000000000
1092,5000000000000
1093,7000000000000
1094,12000000000000
1095,10000000000000
1096,6000000000000
1097,9000000000000
1098,7000000000000
1099,12000000000000
1100,7000000000000
1101,6000000000000
1102,13000000000000
1103,8000000000000
1104,7000000000000
1105,9000000000000
1106,6000000000000
1107,19000000000000
1108,7000000000000
1109,12000000000000
1110,8000000000000
1111,8000000000000
1112,8000000000000
1113,5000000000000
1114,5000000000000
1115,10000000000000
1116,8000000000000
1117,9000000000000
1118,9000000000000
1119,4000000000000
1120,8000000000000
1121,10000000000000
1122,9000000000000
1123,11000000000000
1124,10000000000000
1125,7000000000000
1126,9000000000000
1127,9000000000000
1128,5000000000000
1129,7000000000000
1130,12000000000000
1131,5000000000000
1132,9000000000000
1133,13000000000000
1134,6000000000000
1135,6000000000000
1136,14000000000000
1137,8000000000000
1138,10000000000000
1139,12000000000000
1140,10000000000000
1141,7000000000000
1142,5000000000000
1143,6000000000000
1144,9000000000000
1145,14000000000000
1146,5000000000000
1147,6000000000000
1148,10000000000000
1149,6000000000000
1150,8000000000000
1151,9000000000000
1152,7000000000000
1153,10000000000000
1154,7000000000000
1155,6000000000000
1156,3000000000000
1157,8000000000000
1158,7000000000000
1159,9000000000000
1160,7000000000000
1161,8000000000000
1162,6000000000000
1163,4000000000000
1164,7000000000000
1165,10000000000000
1166,8000000000000
1167,8000000000000
1168,7000000000000
1169,4000000000000
1170,7000000000000
1171,2000000000000
1172,8000000000000
1173,8000000000000
1174,4000000000000
1175,11000000000000
1176,11000000000000
1177,10000000000000
1178,7000000000000
1179,9000000000000
1180,9000000000000
1181,11000000000000
1182,7000000000000
1183,5000000000000
1184,6000000000000
1185,7000000000000
1186,7000000000000
1187,10000000000000
1188,6000000000000
1189,6000000000000
1190,8000000000000
1191,8000000000000
1192,7000000000000
1193,7000000000000
1194,5000000000000
1195,5000000000000
1196,8000000000000
1197,7000000000000
1198,8000000000000
1199,9000000000000
1200,6000000000000
1201,8000000000000
1202,8000000000000
1203,8000000000000
1204,5000000000000
1205,13000000000000
1206,8000000000000
1207,4000000000000
1208,2000000000000
1209,12000000000000
1210,12000000000000
1211,9000000000000
1212,13000000000000
1213,6000000000000
1214,6000000000000
1215,9000000000000
1216,8000000000000
1217,7000000000000
1218,4000000000000
1219,6000000000000
1220,10000000000000
1221,4000000000000
1222,6000000000000
1223,4000000000000
1224,6000000000000
1225,7000000000000
1226,8000000000000
1227,7000000000000
1228,5000000000000
1229,9000000000000
1230,5000000000000
1231,3000000000000
1232,7000000000000
1233,10000000000000
1234,4000000000000
1235,4000000000000
1236,4000000000000
1237,3000000000000
1238,7000000000000
1239,9000000000000
1240,9000000000000
1241,7000000000000
1242,10000000000000
1243,4000000000000
1244,10000000000000
1245,4000000000000
1246,3000000000000
1247,3000000000000
1248,6000000000000
1249,11000000000000
1250,5000000000000
1251,8000000000000
1252,4000000000000
1253,6000000000000
1254,6000000000000
1255,6000000000000
1256,12000000000000
1257,7000000000000
1258,10000000000000
1259,11000000000000
1260,7000000000000
1261,4000000000000
1262,8000000000000
1263,7000000000000
1264,3000000000000
1265,4000000000000
1266,4000000000000
1267,10000000000000
1268,4000000000000
1269,4000000000000
1270,6000000000000
1271,8000000000000
1272,5000000000000
1273,7000000000000
1274,7000000000000
1275,6000000000000
1276,9000000000000
1277,7000000000000
1278,7000000000000
1279,7000000000000
1280,3000000000000
1281,5000000000000
1282,11000000000000
1283,5000000000000
1284,6000000000000
1285,6000000000000
1286,3000000000000
1287,4000000000000
1288,8000000000000
1289,3000000000000
1290,6000000000000
1291,5000000000000
1292,6000000000000
1293,3000000000000
1294,6000000000000
1295,5000000000000
1296,3000000000000
1297,7000000000000
1298,8000000000000
1299,3000000000000
1300,3000000000000
1301,3000000000000
1302,5000000000000
1303,6000000000000
1304,7000000000000
1305,5000000000000
1306,4000000000000
1307,7000000000000
1308,3000000000000
1309,5000000000000
1310,6000000000000
1311,5000000000000
1312,8000000000000
1313,5000000000000
1314,6000000000000
1315,5000000000000
1316,6000000000000
1317,6000000000000
1318,4000000000000
1319,3000000000000
1320,7000000000000
1321,4000000000000
1323,4000000000000
1324,8000000000000
1325,3000000000000
1326,7000000000000
1327,6000000000000
1328,9000000000000
1329,10000000000000
1330,6000000000000
1331,7000000000000
1332,2000000000000
1333,7000000000000
1334,6000000000000
1335,3000000000000
1336,2000000000000
1337,3000000000000
1338,1000000000000
1339,4000000000000
1340,4000000000000
1341,3000000000000
1342,5000000000000
1343,2000000000000
1344,7000000000000
1345,5000000000000
1346,7000000000000
1347,8000000000000
1348,5000000000000
1349,9000000000000
1350,4000000000000
1351,4000000000000
1352,7000000000000
1353,7000000000000
1354,6000000000000
1355,9000000000000
1356,3000000000000
1357,5000000000000
1358,2000000000000
1359,5000000000000
1360,3000000000000
1361,2000000000000
1362,6000000000000
1363,5000000000000
1364,9000000000000
1365,1000000000000
1366,7000000000000
1367,6000000000000
1368,3000000000000
1369,3000000000000
1370,6000000000000
1371,3000000000000
1372,7000000000000
1373,5000000000000
1375,5000000000000
1376,4000000000000
1377,4000000000000
1378,2000000000000
1379,8000000000000
1380,4000000000000
1381,6000000000000
1382,7000000000000
1383,2000000000000
1384,7000000000000
1385,7000000000000
1386,3000000000000
1387,4000000000000
1388,2000000000000
1389,4000000000000
1390,4000000000000
1391,5000000000000
1392,4000000000000
1393,5000000000000
1394,2000000000000
1395,3000000000000
1396,3000000000000
1397,3000000000000
1398,5000000000000
1399,1000000000000
1400,5000000000000
1401,2000000000000
1402,3000000000000
1403,7000000000000
1404,7000000000000
1405,4000000000000
1406,9000000000000
1407,3000000000000
1408,7000000000000
1409,6000000000000
1410,9000000000000
1411,6000000000000
1412,4000000000000
1413,4000000000000
1414,9000000000000
1415,7000000000000
1416,6000000000000
1417,9000000000000
1418,2000000000000
1419,3000000000000
1420,2000000000000
1421,3000000000000
1422,5000000000000
1423,3000000000000
1424,5000000000000
1425,5000000000000
1426,8000000000000
1427,8000000000000
1428,3000000000000
1429,2000000000000
1430,3000000000000
1431,7000000000000
1432,5000000000000
1433,3000000000000
1434,4000000000000
1435,3000000000000
1436,1000000000000
1437,3000000000000
1438,2000000000000
1439,5000000000000
1440,9000000000000
1441,6000000000000
1442,1000000000000
1443,4000000000000
1444,2000000000000
1445,5000000000000
1446,11000000000000
1447,7000000000000
1448,6000000000000
1449,3000000000000
1450,7000000000000
1451,7000000000000
1452,5000000000000
1453,8000000000000
1454,1000000000000
1455,4000000000000
1456,3000000000000
1457,7000000000000
1458,2000000000000
1459,1000000000000
1460,3000000000000
1461,1000000000000
1462,5000000000000
1463,3000000000000
1464,6000000000000
1465,4000000000000
1466,3000000000000
1467,3000000000000
1468,1000000000000
1469,6000000000000
1470,3000000000000
1471,8000000000000
1472,4000000000000
1473,7000000000000
1474,6000000000000
1475,6000000000000
1476,6000000000000
1477,6000000000000
1478,1000000000000
1479,3000000000000
1480,5000000000000
1481,5000000000000
1482,10000000000000
1483,10000000000000
1484,4000000000000
1485,4000000000000
1486,5000000000000
1487,8000000000000
1488,4000000000000
1489,6000000000000
1490,6000000000000
1491,5000000000000
1492,4000000000000
1493,7000000000000
1494,3000000000000
1495,2000000000000
1496,4000000000000
1497,3000000000000
1498,6000000000000
1499,7000000000000
1500,6000000000000
1501,4000000000000
1502,1000000000000
1503,4000000000000
1504,4000000000000
1505,3000000000000
1506,6000000000000
1507,4000000000000
1508,4000000000000
1509,8000000000000
1510,5000000000000
1511,4000000000000
1512,7000000000000
1513,4000000000000
1514,8000000000000
1515,3000000000000
1516,1000000000000
1517,3000000000000
1518,4000000000000
1519,1000000000000
1520,8000000000000
1521,6000000000000
1522,4000000000000
1523,6000000000000
1524,4000000000000
1525,5000000000000
1526,9000000000000
1527,5000000000000
1528,4000000000000
1529,3000000000000
1530,4000000000000
1531,3000000000000
1532,9000000000000
1533,7000000000000
1534,2000000000000
1535,5000000000000
1536,4000000000000
1537,1000000000000
1538,6000000000000
1539,3000000000000
1540,3000000000000
1541,2000000000000
1542,6000000000000
1543,5000000000000
1544,9000000000000
1545,2000000000000
1546,4000000000000
1547,6000000000000
1548,3000000000000
1549,4000000000000
1550,4000000000000
1551,4000000000000
1552,6000000000000
1553,4000000000000
1554,6000000000000
1555,4000000000000
1556,8000000000000
1557,8000000000000
1558,5000000000000
1559,5000000000000
1560,5000000000000
1561,1000000000000
1562,3000000000000
1563,4000000000000
1564,3000000000000
1565,4000000000000
1566,4000000000000
1567,5000000000000
1568,7000000000000
1569,3000000000000
1570,6000000000000
1571,4000000000000
1572,4000000000000
1573,4000000000000
1574,4000000000000
1575,4000000000000
1576,2000000000000
1577,4000000000000
1578,5000000000000
1579,3000000000000
1580,3000000000000
1581,4000000000000
1582,4000000000000
1583,4000000000000
1584,2000000000000
1585,2000000000000
1586,2000000000000
1587,1000000000000
1588,3000000000000
1589,3000000000000
1590,3000000000000
1591,2000000000000
1592,4000000000000
1593,3000000000000
1594,1000000000000
1595,3000000000000
1596,4000000000000
1597,5000000000000
1598,1000000000000
1599,5000000000000
1600,1000000000000
1601,2000000000000
1602,4000000000000
1603,6000000000000
1604,3000000000000
1605,5000000000000
1606,4000000000000
1607,4000000000000
1608,2000000000000
1609,3000000000000
1610,3000000000000
1611,2000000000000
1612,6000000000000
1613,2000000000000
1614,4000000000000
1615,8000000000000
1616,4000000000000
1617,2000000000000
1618,6000000000000
1619,4000000000000
1620,6000000000000
1621,6000000000000
1622,3000000000000
1623,1000000000000
1624,4000000000000
1625,5000000000000
1626,4000000000000
1627,2000000000000
1628,1000000000000
1629,4000000000000
1630,6000000000000
1631,4000000000000
1632,5000000000000
1633,1000000000000
1634,4000000000000
1635,4000000000000
1636,5000000000000
1637,3000000000000
1638,6000000000000
1639,1000000000000
1641,5000000000000
1642,6000000000000
1643,4000000000000
1644,5000000000000
1645,9000000000000
1646,4000000000000
1647,6000000000000
1648,5000000000000
1649,5000000000000
1650,3000000000000
1651,2000000000000
1652,3000000000000
1653,3000000000000
1654,3000000000000
1655,1000000000000
1656,1000000000000
1657,3000000000000
1658,6000000000000
1659,1000000000000
1660,3000000000000
1663,3000000000000
1664,3000000000000
1665,4000000000000
1666,5000000000000
1667,3000000000000
1668,5000000000000
1669,3000000000000
1671,1000000000000
1672,2000000000000
1673,5000000000000
1674,4000000000000
1675,2000000000000
1676,6000000000000
1677,4000000000000
1678,1000000000000
1679,3000000000000
1681,5000000000000
1682,2000000000000
1683,5000000000000
1684,3000000000000
1685,1000000000000
1686,2000000000000
1687,4000000000000
1688,2000000000000
1690,4000000000000
1691,4000000000000
1692,3000000000000
1693,1000000000000
1694,2000000000000
1695,2000000000000
1696,1000000000000
1698,5000000000000
1699,3000000000000
1700,1000000000000
1701,2000000000000
1702,5000000000000
1703,1000000000000
1704,2000000000000
1705,3000000000000
1706,1000000000000
1707,4000000000000
1708,3000000000000
1709,2000000000000
1710,5000000000000
1711,1000000000000
1712,2000000000000
1713,7000000000000
1715,1000000000000
1716,2000000000000
1717,2000000000000
1718,6000000000000
1719,4000000000000
1720,4000000000000
1721,1000000000000
1722,2000000000000
1723,2000000000000
1724,3000000000000
1725,2000000000000
1726,2000000000000
1727,6000000000000
1728,2000000000000
1729,2000000000000
1730,6000000000000
1731,4000000000000
1732,4000000000000
1733,4000000000000
1734,1000000000000
1735,4000000000000
1736,2000000000000
1737,4000000000000
1738,2000000000000
1739,3000000000000
1740,2000000000000
1741,4000000000000
1742,1000000000000
1743,2000000000000
1744,2000000000000
1745,4000000000000
1746,5000000000000
1747,1000000000000
1748,2000000000000
1750,1000000000000
1751,7000000000000
1752,3000000000000
1753,2000000000000
1754,2000000000000
1755,2000000000000
1756,4000000000000
1757,2000000000000
1758,3000000000000
1759,1000000000000
1760,5000000000000
1761,2000000000000
1762,5000000000000
1763,5000000000000
1764,4000000000000
1765,1000000000000
1766,2000000000000
1767,3000000000000
1768,4000000000000
1769,2000000000000
1770,3000000000000
1772,4000000000000
1773,1000000000000
1774,4000000000000
1775,6000000000000
1776,4000000000000
1777,2000000000000
1778,7000000000000
1779,6000000000000
1780,5000000000000
1782,4000000000000
1783,2000000000000
1784,7000000000000
1785,1000000000000
1786,4000000000000
1787,7000000000000
1788,2000000000000
1789,3000000000000
1790,3000000000000
1791,3000000000000
1792,2000000000000
1793,2000000000000
1794,2000000000000
1795,3000000000000
1796,2000000000000
1797,2000000000000
1798,1000000000000
1800,3000000000000
1801,3000000000000
1802,2000000000000
1803,4000000000000
1804,3000000000000
1805,1000000000000
1806,1000000000000
1807,3000000000000
1808,1000000000000
1809,1000000000000
1810,2000000000000
1811,2000000000000
1812,6000000000000
1813,1000000000000
1814,2000000000000
1815,2000000000000
1817,3000000000000
1818,1000000000000
1819,4000000000000
1820,7000000000000
1821,4000000000000
1822,4000000000000
1823,1000000000000
1824,3000000000000
1825,4000000000000
1826,2000000000000
1827,4000000000000
1828,3000000000000
1829,2000000000000
1830,3000000000000
1831,2000000000000
1832,1000000000000
1834,3000000000000
1836,4000000000000
1837,4000000000000
1838,3000000000000
1839,3000000000000
1840,2000000000000
1841,2000000000000
1842,2000000000000
1843,4000000000000
1844,3000000000000
1845,3000000000000
1846,1000000000000
1847,1000000000000
1849,3000000000000
1850,3000000000000
1851,7000000000000
1852,4000000000000
1853,3000000000000
1854,3000000000000
1855,3000000000000
1856,4000000000000
1857,2000000000000
1858,2000000000000
1859,3000000000000
1860,5000000000000
1861,3000000000000
1862,5000000000000
1863,3000000000000
1864,3000000000000
1865,2000000000000
1866,1000000000000
1867,3000000000000
1868,1000000000000
1869,2000000000000
1870,2000000000000
1871,1000000000000
1872,3000000000000
1873,2000000000000
1874,2000000000000
1875,4000000000000
1876,2000000000000
1877,2000000000000
1878,3000000000000
1879,3000000000000
1880,2000000000000
1881,8000000000000
1882,1000000000000
1883,2000000000000
1884,2000000000000
1885,2000000000000
1886,2000000000000
1887,5000000000000
1888,2000000000000
1889,2000000000000
1890,1000000000000
1891,2000000000000
1893,3000000000000
1894,1000000000000
1895,1000000000000
1896,1000000000000
1897,3000000000000
1898,5000000000000
1899,3000000000000
1900,4000000000000
1901,2000000000000
1902,3000000000000
1903,3000000000000
1904,1000000000000
1905,2000000000000
1906,3000000000000
1907,2000000000000
1908,2000000000000
1910,1000000000000
1911,6000000000000
1912,2000000000000
1913,3000000000000
1914,1000000000000
1915,2000000000000
1916,2000000000000
1918,3000000000000
1919,3000000000000
1920,1000000000000
1922,2000000000000
1923,2000000000000
1924,1000000000000
1925,1000000000000
1926,1000000000000
1927,3000000000000
1928,2000000000000
1930,3000000000000
1931,1000000000000
1932,2000000000000
1933,2000000000000
1934,1000000000000
1935,3000000000000
1936,2000000000000
1937,2000000000000
1938,1000000000000
1939,4000000000000
1940,3000000000000
1941,2000000000000
1942,1000000000000
1943,1000000000000
1945,1000000000000
1946,3000000000000
1947,2000000000000
1948,4000000000000
1949,2000000000000
1950,1000000000000
1951,2000000000000
1952,3000000000000
1953,1000000000000
1954,4000000000000
1955,1000000000000
1956,1000000000000
1957,2000000000000
1959,3000000000000
1960,2000000000000
1961,3000000000000
1962,1000000000000
1963,4000000000000
1964,4000000000000
1965,2000000000000
1966,5000000000000
1967,2000000000000
1968,2000000000000
1969,2000000000000
1970,2000000000000
1971,3000000000000
1972,3000000000000
1973,4000000000000
1974,2000000000000
1975,1000000000000
1976,3000000000000
1977,2000000000000
1980,5000000000000
1981,1000000000000
1982,3000000000000
1983,2000000000000
1984,1000000000000
1985,1000000000000
1986,2000000000000
1987,2000000000000
1988,4000000000000
1989,2000000000000
1990,1000000000000
1991,5000000000000
1992,1000000000000
1994,2000000000000
1995,3000000000000
1996,7000000000000
1997,1000000000000
1998,3000000000000
1999,3000000000000
2000,1000000000000
2001,2000000000000
2002,1000000000000
2003,2000000000000
2004,3000000000000
2005,4000000000000
2006,8000000000000
2007,2000000000000
2008,3000000000000
2009,2000000000000
2010,2000000000000
2011,1000000000000
2012,1000000000000
2014,1000000000000
2015,1000000000000
2016,5000000000000
2017,2000000000000
2018,1000000000000
2019,1000000000000
2020,3000000000000
2021,5000000000000
2023,2000000000000
2024,5000000000000
2025,1000000000000
2026,2000000000000
2027,3000000000000
2028,1000000000000
2030,5000000000000
2031,1000000000000
2033,1000000000000
2034,1000000000000
2035,2000000000000
2036,6000000000000
2037,1000000000000
2038,4000000000000
2039,4000000000000
2040,3000000000000
2042,3000000000000
2044,2000000000000
2045,5000000000000
2046,1000000000000
2047,1000000000000
2048,1000000000000
2049,1000000000000
2050,5000000000000
2051,3000000000000
2052,1000000000000
2053,1000000000000
2054,2000000000000
2055,2000000000000
2057,3000000000000
2058,1000000000000
2059,3000000000000
2060,2000000000000
2061,2000000000000
2062,2000000000000
2064,1000000000000
2065,3000000000000
2066,1000000000000
2067,4000000000000
2068,1000000000000
2069,2000000000000
2070,1000000000000
2071,3000000000000
2072,2000000000000
2073,1000000000000
2075,2000000000000
2076,1000000000000
2077,3000000000000
2078,4000000000000
2079,1000000000000
2080,3000000000000
2081,2000000000000
2082,3000000000000
2083,3000000000000
2084,3000000000000
2085,2000000000000
2086,3000000000000
2087,3000000000000
2088,2000000000000
2089,5000000000000
2090,2000000000000
2091,1000000000000
2092,1000000000000
2093,1000000000000
2094,2000000000000
2095,1000000000000
2096,1000000000000
2099,1000000000000
2101,4000000000000
2102,2000000000000
2103,4000000000000
2104,4000000000000
2105,4000000000000
2106,2000000000000
2107,5000000000000
2108,1000000000000
2109,2000000000000
2110,2000000000000
2111,1000000000000
2112,3000000000000
2114,2000000000000
2115,1000000000000
2116,4000000000000
2117,1000000000000
2118,3000000000000
2119,2000000000000
2120,2000000000000
2121,2000000000000
2122,4000000000000
2124,2000000000000
2125,4000000000000
2126,2000000000000
2127,2000000000000
2128,3000000000000
2129,3000000000000
2130,3000000000000
2131,1000000000000
2133,4000000000000
2134,1000000000000
2135,2000000000000
2136,1000000000000
2137,2000000000000
2138,1000000000000
2141,2000000000000
2142,3000000000000
2143,2000000000000
2145,3000000000000
2146,2000000000000
2148,1000000000000
2149,3000000000000
2150,2000000000000
2151,4000000000000
2152,4000000000000
2153,1000000000000
2154,3000000000000
2155,2000000000000
2156,1000000000000
2157,3000000000000
2158,3000000000000
2160,3000000000000
2161,2000000000000
2162,3000000000000
2163,1000000000000
2164,1000000000000
2165,2000000000000
2166,1000000000000
2167,3000000000000
2168,2000000000000
2169,1000000000000
2170,3000000000000
2171,3000000000000
2172,5000000000000
2176,1000000000000
2177,3000000000000
2180,1000000000000
2181,2000000000000
2183,2000000000000
2184,1000000000000
2185,2000000000000
2186,2000000000000
2187,5000000000000
2189,2000000000000
2191,1000000000000
2192,1000000000000
2193,1000000000000
2195,2000000000000
2196,3000000000000
2198,1000000000000
2201,3000000000000
2202,1000000000000
2204,2000000000000
2206,2000000000000
2207,1000000000000
2208,2000000000000
2209,1000000000000
2210,2000000000000
2211,3000000000000
2212,3000000000000
2213,5000000000000
2214,1000000000000
2216,2000000000000
2217,4000000000000
2218,1000000000000
2219,2000000000000
2220,1000000000000
2221,5000000000000
2224,3000000000000
2225,4000000000000
2226,1000000000000
2227,1000000000000
2228,4000000000000
2229,4000000000000
2230,2000000000000
2231,2000000000000
2232,3000000000000
2233,1000000000000
2234,1000000000000
2235,3000000000000
2236,1000000000000
2237,3000000000000
2238,2000000000000
2240,2000000000000
2241,2000000000000
2242,2000000000000
2243,2000000000000
2244,1000000000000
2245,3000000000000
2246,4000000000000
2247,3000000000000
2249,2000000000000
2250,2000000000000
2251,2000000000000
2252,5000000000000
2253,2000000000000
2254,1000000000000
2255,2000000000000
2256,3000000000000
2259,1000000000000
2260,4000000000000
2262,4000000000000
2263,6000000000000
2264,3000000000000
2265,1000000000000
2266,5000000000000
2267,1000000000000
2269,1000000000000
2270,1000000000000
2271,3000000000000
2272,1000000000000
2273,2000000000000
2274,2000000000000
2275,2000000000000
2277,1000000000000
2278,3000000000000
2279,2000000000000
2280,3000000000000
2281,1000000000000
2282,1000000000000
2283,3000000000000
2285,2000000000000
2287,1000000000000
2288,2000000000000
2289,3000000000000
2290,2000000000000
2291,1000000000000
2293,2000000000000
2295,1000000000000
2296,1000000000000
2297,2000000000000
2299,3000000000000
2301,1000000000000
2302,3000000000000
2303,2000000000000
2304,3000000000000
2305,2000000000000
2307,2000000000000
2309,1000000000000
2310,1000000000000
2311,1000000000000
2312,2000000000000
2313,1000000000000
2314,3000000000000
2315,2000000000000
2316,3000000000000
2317,2000000000000
2318,2000000000000
2319,2000000000000
2320,3000000000000
2321,3000000000000
2322,3000000000000
2324,2000000000000
2326,4000000000000
2327,1000000000000
2328,1000000000000
2329,1000000000000
2330,3000000000000
2331,4000000000000
2332,2000000000000
2333,1000000000000
2334,1000000000000
2335,3000000000000
2336,4000000000000
2337,1000000000000
2339,4000000000000
2340,4000000000000
2341,2000000000000
2343,2000000000000
2344,1000000000000
2345,1000000000000
2346,1000000000000
2348,3000000000000
2350,4000000000000
2351,1000000000000
2352,3000000000000
2353,1000000000000
2354,2000000000000
2356,1000000000000
2357,1000000000000
2358,2000000000000
2359,2000000000000
2360,4000000000000
2361,4000000000000
2362,2000000000000
2363,2000000000000
2366,2000000000000
2367,1000000000000
2368,1000000000000
2370,1000000000000
2374,1000000000000
2375,2000000000000
2376,1000000000000
2377,1000000000000
2378,2000000000000
2380,3000000000000
2382,2000000000000
2383,1000000000000
2384,1000000000000
2385,3000000000000
2386,1000000000000
2387,1000000000000
2388,1000000000000
2389,1000000000000
2390,2000000000000
2391,3000000000000
2393,1000000000000
2394,1000000000000
2395,1000000000000
2396,3000000000000
2397,3000000000000
2398,1000000000000
2399,2000000000000
2401,3000000000000
2403,1000000000000
2404,2000000000000
2405,1000000000000
2406,4000000000000
2407,1000000000000
2408,1000000000000
2409,3000000000000
2410,2000000000000
2411,2000000000000
2412,1000000000000
2413,3000000000000
2414,2000000000000
2415,1000000000000
2416,2000000000000
2417,1000000000000
2418,1000000000000
2419,2000000000000
2421,3000000000000
2422,1000000000000
2423,1000000000000
2425,5000000000000
2426,1000000000000
2427,2000000000000
2428,1000000000000
2429,3000000000000
2430,2000000000000
2432,4000000000000
2433,2000000000000
2434,1000000000000
2435,2000000000000
2436,1000000000000
2437,2000000000000
2438,1000000000000
2440,1000000000000
2441,2000000000000
2442,3000000000000
2443,1000000000000
2444,4000000000000
2446,1000000000000
2447,1000000000000
2448,1000000000000
2449,1000000000000
2450,1000000000000
2451,3000000000000
2454,5000000000000
2455,3000000000000
2457,1000000000000
2458,2000000000000
2459,1000000000000
2462,2000000000000
2464,1000000000000
2465,2000000000000
2466,1000000000000
2467,1000000000000
2468,1000000000000
2469,2000000000000
2470,1000000000000
2471,1000000000000
2472,2000000000000
2474,1000000000000
2475,3000000000000
2477,1000000000000
2480,1000000000000
2481,2000000000000
2482,2000000000000
2483,2000000000000
2484,2000000000000
2485,2000000000000
2487,3000000000000
2488,2000000000000
2489,3000000000000
2490,1000000000000
2491,1000000000000
2492,2000000000000
2493,1000000000000
2494,4000000000000
2495,1000000000000
2496,2000000000000
2497,2000000000000
2498,1000000000000
2499,1000000000000
2500,3000000000000
2501,1000000000000
2503,2000000000000
2504,2000000000000
2505,1000000000000
2506,1000000000000
2507,2000000000000
2508,3000000000000
2509,1000000000000
2510,2000000000000
2512,1000000000000
2514,2000000000000
2516,4000000000000
2517,3000000000000
2518,2000000000000
2519,5000000000000
2520,1000000000000
2521,1000000000000
2522,1000000000000
2525,4000000000000
2527,1000000000000
2529,1000000000000
2530,1000000000000
2532,1000000000000
2533,1000000000000
2534,1000000000000
2536,2000000000000
2538,2000000000000
2539,3000000000000
2540,2000000000000
2543,1000000000000
2544,2000000000000
2545,1000000000000
2546,2000000000000
2547,1000000000000
2548,3000000000000
2550,3000000000000
2554,2000000000000
2555,1000000000000
2556,3000000000000
2557,1000000000000
2559,1000000000000
2560,1000000000000
2563,1000000000000
2564,1000000000000
2565,4000000000000
2567,1000000000000
2568,7000000000000
2570,1000000000000
2573,1000000000000
2574,1000000000000
2575,3000000000000
2578,1000000000000
2580,3000000000000
2581,2000000000000
2585,2000000000000
2587,2000000000000
2588,1000000000000
2589,3000000000000
2590,2000000000000
2595,3000000000000
2596,1000000000000
2598,2000000000000
2600,1000000000000
2602,1000000000000
2603,1000000000000
2605,1000000000000
2606,4000000000000
2607,2000000000000
2609,1000000000000
2613,2000000000000
2614,2000000000000
2615,1000000000000
2616,1000000000000
2621,2000000000000
2622,2000000000000
2623,1000000000000
2624,2000000000000
2625,1000000000000
2626,1000000000000
2628,3000000000000
2629,1000000000000
2630,1000000000000
2631,1000000000000
2633,1000000000000
2634,1000000000000
2635,2000000000000
2636,2000000000000
2637,2000000000000
2639,1000000000000
2640,1000000000000
2641,1000000000000
2642,1000000000000
2646,3000000000000
2648,3000000000000
2650,1000000000000
2652,1000000000000
2655,1000000000000
2658,1000000000000
2659,1000000000000
2660,3000000000000
2661,3000000000000
2662,2000000000000
2664,3000000000000
2665,1000000000000
2669,1000000000000
2671,2000000000000
2672,1000000000000
2673,1000000000000
2674,2000000000000
2675,2000000000000
2677,1000000000000
2678,1000000000000
2679,1000000000000
2680,1000000000000
2682,1000000000000
2688,2000000000000
2690,1000000000000
2691,1000000000000
2692,3000000000000
2694,2000000000000
2695,2000000000000
2698,1000000000000
2701,3000000000000
2702,3000000000000
2704,1000000000000
2705,1000000000000
2707,1000000000000
2709,1000000000000
2710,3000000000000
2711,1000000000000
2712,1000000000000
2714,1000000000000
2716,2000000000000
2718,3000000000000
2719,1000000000000
2720,1000000000000
2721,1000000000000
2722,2000000000000
2723,1000000000000
2724,1000000000000
2725,1000000000000
2726,1000000000000
2727,1000000000000
2729,1000000000000
2730,1000000000000
2731,1000000000000
2732,2000000000000
2733,1000000000000
2735,1000000000000
2736,1000000000000
2742,1000000000000
2744,2000000000000
2746,1000000000000
2749,2000000000000
2750,1000000000000
2752,1000000000000
2753,2000000000000
2757,1000000000000
2760,2000000000000
2762,1000000000000
2763,2000000000000
2764,3000000000000
2765,3000000000000
2766,1000000000000
2767,4000000000000
2768,1000000000000
2769,2000000000000
2770,1000000000000
2771,3000000000000
2772,2000000000000
2773,1000000000000
2774,2000000000000
2775,2000000000000
2776,1000000000000
2777,3000000000000
2779,1000000000000
2782,4000000000000
2783,2000000000000
2784,1000000000000
2785,1000000000000
2788,1000000000000
2789,1000000000000
2790,3000000000000
2792,4000000000000
2793,2000000000000
2794,2000000000000
2799,1000000000000
2800,1000000000000
2801,2000000000000
2802,2000000000000
2808,2000000000000
2809,2000000000000
2810,2000000000000
2811,1000000000000
2813,1000000000000
2814,2000000000000
2815,1000000000000
2819,1000000000000
2820,3000000000000
2822,2000000000000
2824,1000000000000
2825,1000000000000
2826,1000000000000
2828,2000000000000
2829,1000000000000
2830,1000000000000
2831,1000000000000
2832,2000000000000
2833,1000000000000
2834,1000000000000
2835,1000000000000
2837,2000000000000
2838,1000000000000
2840,2000000000000
2843,3000000000000
2844,1000000000000
2845,2000000000000
2846,1000000000000
2847,3000000000000
2850,3000000000000
2852,3000000000000
2853,2000000000000
2854,1000000000000
2856,1000000000000
2857,2000000000000
2858,1000000000000
2859,1000000000000
2861,2000000000000
2866,1000000000000
2867,5000000000000
2870,1000000000000
2871,1000000000000
2872,1000000000000
2876,1000000000000
2877,1000000000000
2879,2000000000000
2882,1000000000000
2884,1000000000000
2885,1000000000000
2886,1000000000000
2890,1000000000000
2891,2000000000000
2892,1000000000000
2894,1000000000000
2896,1000000000000
2897,1000000000000
2898,3000000000000
2899,4000000000000
2900,2000000000000
2904,1000000000000
2910,1000000000000
2911,1000000000000
2913,1000000000000
2914,2000000000000
2917,2000000000000
2918,3000000000000
2919,2000000000000
2922,2000000000000
2923,2000000000000
2925,2000000000000
2926,2000000000000
2927,1000000000000
2929,2000000000000
2930,1000000000000
2931,4000000000000
2932,1000000000000
2934,3000000000000
2938,1000000000000
2939,3000000000000
2940,1000000000000
2941,3000000000000
2942,1000000000000
2945,2000000000000
2946,1000000000000
2949,1000000000000
2950,2000000000000
2951,1000000000000
2952,1000000000000
2956,2000000000000
2958,2000000000000
2959,2000000000000
2960,3000000000000
2962,4000000000000
2963,1000000000000
2966,1000000000000
2967,1000000000000
2969,1000000000000
2970,1000000000000
2971,1000000000000
2973,2000000000000
2974,1000000000000
2975,2000000000000
2976,3000000000000
2977,3000000000000
2979,1000000000000
2980,1000000000000
2981,2000000000000
2983,1000000000000
2984,1000000000000
2985,2000000000000
2986,1000000000000
2988,1000000000000
2989,1000000000000
2990,3000000000000
2995,1000000000000
2996,1000000000000
2999,2000000000000
3000,1000000000000
3001,2000000000000
3002,2000000000000
3003,2000000000000
3006,1000000000000
3007,1000000000000
3008,2000000000000
3009,1000000000000
3010,1000000000000
3012,1000000000000
3013,1000000000000
3021,1000000000000
3022,1000000000000
3023,2000000000000
3024,1000000000000
3026,1000000000000
3027,1000000000000
3028,1000000000000
3030,1000000000000
3031,1000000000000
3032,1000000000000
3033,1000000000000
3035,1000000000000
3036,1000000000000
3038,1000000000000
3039,2000000000000
3045,1000000000000
3047,1000000000000
3048,1000000000000
3049,3000000000000
3053,1000000000000
3055,1000000000000
3056,1000000000000
3057,2000000000000
3060,1000000000000
3061,1000000000000
3062,1000000000000
3065,2000000000000
3068,2000000000000
3069,1000000000000
3072,1000000000000
3073,1000000000000
3075,1000000000000
3076,1000000000000
3079,1000000000000
3080,4000000000000
3085,4000000000000
3088,2000000000000
3091,2000000000000
3093,1000000000000
3096,1000000000000
3098,2000000000000
3099,1000000000000
3101,2000000000000
3102,1000000000000
3103,2000000000000
3105,1000000000000
3106,2000000000000
3108,1000000000000
3109,1000000000000
3111,1000000000000
3112,1000000000000
3115,2000000000000
3122,1000000000000
3125,2000000000000
3127,1000000000000
3131,2000000000000
3134,1000000000000
3135,1000000000000
3136,1000000000000
3137,1000000000000
3138,3000000000000
3141,1000000000000
3144,2000000000000
3147,1000000000000
3148,3000000000000
3149,1000000000000
3151,4000000000000
3154,1000000000000
3155,1000000000000
3156,1000000000000
3158,1000000000000
3160,2000000000000
3161,2000000000000
3162,1000000000000
3165,1000000000000
3166,2000000000000
3167,2000000000000
3168,1000000000000
3169,1000000000000
3172,1000000000000
3173,1000000000000
3175,1000000000000
3176,1000000000000
3177,1000000000000
3178,1000000000000
3180,1000000000000
3181,1000000000000
3185,1000000000000
3187,1000000000000
3188,1000000000000
3189,1000000000000
3190,1000000000000
3191,1000000000000
3194,1000000000000
3196,1000000000000
3197,2000000000000
3198,2000000000000
3199,1000000000000
3201,1000000000000
3202,2000000000000
3204,2000000000000
3207,1000000000000
3208,2000000000000
3209,1000000000000
3212,2000000000000
3213,2000000000000
3218,3000000000000
3221,1000000000000
3223,1000000000000
3224,3000000000000
3226,1000000000000
3228,1000000000000
3229,1000000000000
3230,2000000000000
3231,1000000000000
3235,1000000000000
3241,1000000000000
3243,1000000000000
3245,1000000000000
3246,2000000000000
3247,1000000000000
3251,1000000000000
3254,2000000000000
3255,1000000000000
3256,1000000000000
3258,1000000000000
3259,1000000000000
3263,1000000000000
3266,1000000000000
3268,1000000000000
3271,1000000000000
3272,1000000000000
3273,2000000000000
3274,1000000000000
3278,1000000000000
3279,1000000000000
3280,1000000000000
3282,2000000000000
3283,1000000000000
3284,1000000000000
3285,1000000000000
3286,1000000000000
3289,1000000000000
3290,1000000000000
3291,1000000000000
3296,1000000000000
3298,3000000000000
3301,1000000000000
3302,2000000000000
3304,1000000000000
3306,1000000000000
3309,4000000000000
3313,1000000000000
3315,1000000000000
3316,1000000000000
3317,2000000000000
3319,1000000000000
3320,1000000000000
3331,1000000000000
3333,1000000000000
3336,1000000000000
3338,1000000000000
3339,1000000000000
3340,1000000000000
3341,1000000000000
3347,1000000000000
3349,1000000000000
3357,2000000000000
3359,1000000000000
3360,2000000000000
3362,1000000000000
3363,2000000000000
3364,1000000000000
3368,1000000000000
3369,1000000000000
3370,2000000000000
3371,2000000000000
3372,2000000000000
3375,1000000000000
3379,2000000000000
3380,1000000000000
3382,1000000000000
3383,2000000000000
3385,2000000000000
3387,3000000000000
3390,1000000000000
3392,1000000000000
3394,2000000000000
3395,2000000000000
3396,1000000000000
3397,1000000000000
3398,1000000000000
3399,1000000000000
3401,1000000000000
3406,1000000000000
3408,1000000000000
3411,1000000000000
3415,1000000000000
3416,1000000000000
3418,1000000000000
3419,3000000000000
3421,1000000000000
3424,2000000000000
3426,2000000000000
3429,1000000000000
3430,1000000000000
3434,1000000000000
3437,1000000000000
3438,1000000000000
3440,1000000000000
3443,1000000000000
3444,1000000000000
3446,1000000000000
3447,2000000000000
3449,1000000000000
3452,1000000000000
3453,1000000000000
3454,1000000000000
3457,1000000000000
3458,1000000000000
3462,1000000000000
3468,1000000000000
3470,1000000000000
3472,2000000000000
3473,2000000000000
3475,1000000000000
3476,1000000000000
3477,1000000000000
3480,1000000000000
3481,2000000000000
3485,1000000000000
3486,1000000000000
3489,1000000000000
3492,1000000000000
3495,2000000000000
3497,1000000000000
3500,1000000000000
3502,1000000000000
3503,1000000000000
3507,3000000000000
3508,2000000000000
3509,1000000000000
3510,1000000000000
3515,2000000000000
3517,1000000000000
3518,1000000000000
3523,1000000000000
3525,1000000000000
3526,2000000000000
3536,1000000000000
3537,1000000000000
3538,1000000000000
3544,3000000000000
3547,2000000000000
3548,1000000000000
3549,4000000000000
3550,2000000000000
3551,1000000000000
3552,1000000000000
3554,1000000000000
3556,2000000000000
3559,3000000000000
3566,2000000000000
3567,2000000000000
3569,1000000000000
3570,1000000000000
3571,1000000000000
3573,1000000000000
3575,1000000000000
3576,1000000000000
3581,1000000000000
3582,2000000000000
3584,1000000000000
3588,1000000000000
3590,1000000000000
3592,1000000000000
3594,1000000000000
3597,1000000000000
3598,3000000000000
3604,1000000000000
3605,2000000000000
3606,1000000000000
3607,1000000000000
3613,1000000000000
3616,1000000000000
3617,1000000000000
3619,1000000000000
3621,1000000000000
3622,1000000000000
3623,2000000000000
3629,1000000000000
3631,3000000000000
3633,1000000000000
3634,1000000000000
3636,1000000000000
3638,1000000000000
3639,1000000000000
3640,1000000000000
3645,1000000000000
3646,1000000000000
3653,1000000000000
3656,1000000000000
3660,1000000000000
3663,3000000000000
3670,1000000000000
3673,1000000000000
3675,1000000000000
3681,3000000000000
3682,2000000000000
3685,3000000000000
3687,1000000000000
3691,1000000000000
3692,1000000000000
3695,1000000000000
3698,1000000000000
3700,2000000000000
3701,1000000000000
3703,1000000000000
3704,2000000000000
3706,1000000000000
3707,2000000000000
3711,2000000000000
3712,1000000000000
3714,2000000000000
3717,1000000000000
3718,1000000000000
3720,2000000000000
3723,2000000000000
3726,1000000000000
3727,1000000000000
3728,1000000000000
3729,1000000000000
3730,2000000000000
3733,1000000000000
3734,1000000000000
3735,2000000000000
3742,1000000000000
3744,1000000000000
3747,1000000000000
3749,2000000000000
3754,1000000000000
3755,1000000000000
3757,1000000000000
3763,1000000000000
3768,1000000000000
3769,1000000000000
3771,2000000000000
3781,1000000000000
3786,2000000000000
3788,1000000000000
3790,1000000000000
3791,1000000000000
3795,1000000000000
3796,1000000000000
3799,1000000000000
3808,1000000000000
3809,1000000000000
3811,1000000000000
3812,1000000000000
3815,2000000000000
3823,1000000000000
3827,1000000000000
3830,1000000000000
3831,1000000000000
3834,1000000000000
3840,1000000000000
3841,1000000000000
3844,2000000000000
3847,1000000000000
3850,1000000000000
3851,1000000000000
3852,1000000000000
3853,1000000000000
3854,1000000000000
3855,1000000000000
3867,1000000000000
3869,1000000000000
3871,1000000000000
3874,1000000000000
3876,1000000000000
3879,1000000000000
3888,1000000000000
3891,2000000000000
3900,1000000000000
3910,1000000000000
3911,1000000000000
3917,1000000000000
3920,2000000000000
3921,1000000000000
3922,2000000000000
3924,2000000000000
3926,1000000000000
3927,1000000000000
3928,1000000000000
3936,1000000000000
3937,1000000000000
3938,1000000000000
3940,1000000000000
3944,1000000000000
3945,1000000000000
3949,1000000000000
3950,1000000000000
3952,1000000000000
3958,1000000000000
3960,1000000000000
3970,1000000000000
3978,1000000000000
3979,1000000000000
3982,1000000000000
3983,2000000000000
3984,1000000000000
3991,1000000000000
3996,1000000000000
4001,1000000000000
4003,1000000000000
4004,1000000000000
4013,1000000000000
4019,1000000000000
4020,1000000000000
4022,1000000000000
4023,1000000000000
4024,1000000000000
4034,1000000000000
4037,1000000000000
4041,1000000000000
4043,1000000000000
4046,1000000000000
4056,1000000000000
4059,1000000000000
4062,1000000000000
4063,1000000000000
4067,1000000000000
4068,1000000000000
4069,1000000000000
4071,1000000000000
4072,2000000000000
4074,1000000000000
4075,1000000000000
4080,1000000000000
4083,1000000000000
4085,1000000000000
4086,1000000000000
4095,2000000000000
4098,1000000000000
4101,1000000000000
4102,1000000000000
4110,1000000000000
4112,1000000000000
4113,1000000000000
4123,2000000000000
4125,1000000000000
4126,1000000000000
4127,1000000000000
4129,1000000000000
4131,1000000000000
4137,1000000000000
4140,1000000000000
4146,1000000000000
4147,1000000000000
4152,1000000000000
4157,1000000000000
4160,1000000000000
4161,1000000000000
4167,1000000000000
4168,1000000000000
4171,1000000000000
4172,1000000000000
4175,1000000000000
4181,1000000000000
4185,1000000000000
4186,1000000000000
4199,1000000000000
4201,1000000000000
4210,1000000000000
4211,1000000000000
4212,1000000000000
4214,1000000000000
4216,1000000000000
4222,1000000000000
4224,1000000000000
4226,1000000000000
4228,1000000000000
4236,1000000000000
4249,1000000000000
4255,1000000000000
4257,3000000000000
4259,2000000000000
4261,1000000000000
4266,1000000000000
4267,1000000000000
4272,2000000000000
4273,1000000000000
4274,1000000000000
4280,1000000000000
4282,1000000000000
4283,1000000000000
4284,2000000000000
4290,2000000000000
4296,1000000000000
4300,1000000000000
4305,1000000000000
4306,1000000000000
4316,1000000000000
4319,1000000000000
4321,1000000000000
4322,1000000000000
4328,1000000000000
4337,1000000000000
4338,1000000000000
4340,1000000000000
4348,1000000000000
4350,1000000000000
4353,1000000000000
4364,1000000000000
4365,1000000000000
4380,2000000000000
4381,1000000000000
4387,1000000000000
4392,1000000000000
4393,1000000000000
4396,1000000000000
4401,2000000000000
4404,1000000000000
4405,1000000000000
4413,2000000000000
4415,1000000000000
4416,1000000000000
4433,1000000000000
4437,1000000000000
4442,1000000000000
4454,1000000000000
4461,1000000000000
4467,1000000000000
4479,1000000000000
4480,1000000000000
4489,1000000000000
4494,1000000000000
4495,1000000000000
4497,1000000000000
4498,1000000000000
4499,1000000000000
4504,1000000000000
4505,1000000000000
4507,1000000000000
4511,1000000000000
4513,1000000000000
4514,1000000000000
4516,1000000000000
4518,1000000000000
4521,1000000000000
4525,1000000000000
4530,1000000000000
4546,1000000000000
4548,1000000000000
4553,1000000000000
4555,1000000000000
4563,2000000000000
4565,1000000000000
4567,1000000000000
4568,1000000000000
4572,1000000000000
4579,1000000000000
4590,2000000000000
4592,1000000000000
4599,1000000000000
4607,1000000000000
4608,1000000000000
4619,2000000000000
4620,2000000000000
4636,1000000000000
4642,1000000000000
4653,1000000000000
4655,1000000000000
4658,2000000000000
4661,1000000000000
4663,1000000000000
4664,1000000000000
4681,1000000000000
4683,1000000000000
4689,1000000000000
4694,1000000000000
4697,1000000000000
4699,1000000000000
4706,1000000000000
4716,1000000000000
4717,1000000000000
4721,1000000000000
4726,1000000000000
4727,1000000000000
4728,1000000000000
4730,1000000000000
4731,1000000000000
4732,1000000000000
4744,1000000000000
4746,1000000000000
4748,1000000000000
4756,1000000000000
4759,1000000000000
4763,1000000000000
4766,1000000000000
4768,1000000000000
4770,1000000000000
4771,1000000000000
4774,1000000000000
4777,1000000000000
4783,2000000000000
4793,2000000000000
4794,1000000000000
4798,1000000000000
4801,1000000000000
4805,1000000000000
4806,1000000000000
4821,1000000000000
4822,1000000000000
4823,1000000000000
4829,1000000000000
4830,1000000000000
4844,1000000000000
4849,1000000000000
4857,1000000000000
4862,1000000000000
4868,1000000000000
4879,1000000000000
4887,1000000000000
4892,2000000000000
4894,1000000000000
4909,1000000000000
4910,1000000000000
4918,1000000000000
4922,1000000000000
4926,1000000000000
4927,1000000000000
4930,1000000000000
4934,2000000000000
4936,1000000000000
4950,1000000000000
4961,1000000000000
4965,1000000000000
4968,1000000000000
4982,1000000000000
4989,1000000000000
4991,1000000000000
4995,1000000000000
5000,1000000000000
5016,1000000000000
5020,1000000000000
5022,1000000000000
5025,1000000000000
5031,1000000000000
5033,1000000000000
5040,1000000000000
5042,1000000000000
5048,1000000000000
5053,1000000000000
5055,1000000000000
5059,3000000000000
5074,1000000000000
5079,1000000000000
5084,1000000000000
5087,1000000000000
5089,1000000000000
5093,1000000000000
5111,1000000000000
5115,1000000000000
5125,1000000000000
5129,1000000000000
5130,1000000000000
5135,1000000000000
5136,1000000000000
5140,1000000000000
5150,2000000000000
5157,1000000000000
5158,1000000000000
5172,1000000000000
5183,1000000000000
5186,1000000000000
5204,1000000000000
5214,1000000000000
5221,1000000000000
5222,1000000000000
5229,1000000000000
5241,1000000000000
5250,1000000000000
5260,1000000000000
5283,1000000000000
5294,1000000000000
5300,1000000000000
5303,1000000000000
5314,1000000000000
5315,1000000000000
5325,1000000000000
5331,1000000000000
5342,1000000000000
5347,1000000000000
5353,1000000000000
5356,1000000000000
5365,1000000000000
5385,1000000000000
5388,1000000000000
5389,1000000000000
5393,1000000000000
5404,1000000000000
5409,1000000000000
5410,1000000000000
5420,1000000000000
5427,1000000000000
5428,2000000000000
5432,1000000000000
5438,1000000000000
5439,2000000000000
5465,1000000000000
5472,1000000000000
5477,2000000000000
5480,1000000000000
5487,1000000000000
5493,1000000000000
5494,1000000000000
5495,2000000000000
5498,1000000000000
5502,1000000000000
5510,1000000000000
5519,2000000000000
5520,1000000000000
5521,1000000000000
5548,1000000000000
5567,1000000000000
5570,1000000000000
5582,2000000000000
5596,1000000000000
5602,1000000000000
5606,1000000000000
5612,1000000000000
5636,1000000000000
5671,1000000000000
5678,1000000000000
5694,1000000000000
5695,1000000000000
5700,1000000000000
5703,1000000000000
5705,1000000000000
5717,1000000000000
5718,1000000000000
5762,1000000000000
5766,1000000000000
5774,1000000000000
5778,1000000000000
5784,1000000000000
5794,1000000000000
5796,1000000000000
5811,1000000000000
5820,1000000000000
5832,1000000000000
5852,1000000000000
5863,1000000000000
5875,1000000000000
5876,1000000000000
5879,1000000000000
5897,1000000000000
5906,1000000000000
5910,1000000000000
5918,1000000000000
5924,1000000000000
5940,2000000000000
5951,1000000000000
5953,1000000000000
5963,1000000000000
5965,1000000000000
5970,1000000000000
5994,1000000000000
5996,1000000000000
5998,1000000000000
6033,1000000000000
6034,1000000000000
6054,1000000000000
6070,1000000000000
6076,1000000000000
6098,1000000000000
6105,1000000000000
6118,1000000000000
6137,1000000000000
6151,1000000000000
6153,1000000000000
6157,1000000000000
6165,1000000000000
6168,1000000000000
6176,1000000000000
6201,1000000000000
6202,1000000000000
6217,1000000000000
6225,1000000000000
6226,1000000000000
6235,1000000000000
6267,1000000000000
6274,1000000000000
6293,1000000000000
6302,1000000000000
6309,1000000000000
6312,1000000000000
6313,1000000000000
6317,1000000000000
6322,1000000000000
6324,1000000000000
6329,1000000000000
6331,1000000000000
6334,1000000000000
6335,1000000000000
6353,1000000000000
6358,1000000000000
6369,1000000000000
6379,1000000000000
6392,1000000000000
6407,1000000000000
6425,1000000000000
6466,1000000000000
6476,1000000000000
6481,2000000000000
6508,1000000000000
6509,1000000000000
6531,1000000000000
6544,1000000000000
6545,1000000000000
6546,1000000000000
6547,1000000000000
6580,1000000000000
6589,1000000000000
6590,1000000000000
6592,1000000000000
6599,1000000000000
6617,1000000000000
6621,1000000000000
6626,1000000000000
6645,1000000000000
6669,1000000000000
6685,1000000000000
6698,1000000000000
6765,1000000000000
6778,1000000000000
6795,1000000000000
6816,1000000000000
6827,1000000000000
6840,1000000000000
6853,1000000000000
6877,1000000000000
6915,1000000000000
6928,1000000000000
6937,1000000000000
6965,1000000000000
6978,1000000000000
6982,1000000000000
7025,1000000000000
7072,1000000000000
7073,1000000000000
7081,1000000000000
7104,1000000000000
7106,1000000000000
7118,1000000000000
7154,1000000000000
7188,1000000000000
7215,2000000000000
7217,1000000000000
7303,2000000000000
7344,1000000000000
7352,1000000000000
7362,1000000000000
7382,1000000000000
7388,1000000000000
7410,1000000000000
7488,1000000000000
7501,1000000000000
7505,1000000000000
7510,1000000000000
7576,1000000000000
7594,1000000000000
7636,1000000000000
7644,1000000000000
7652,1000000000000
7657,1000000000000
7664,1000000000000
7682,1000000000000
7725,1000000000000
7753,1000000000000
7754,1000000000000
7759,1000000000000
7776,1000000000000
7783,1000000000000
7809,1000000000000
7938,1000000000000
8063,1000000000000
8108,1000000000000
8131,1000000000000
8246,1000000000000
8249,1000000000000
8258,1000000000000
8289,1000000000000
8300,1000000000000
8372,1000000000000
8443,1000000000000
8496,1000000000000
8499,1000000000000
8502,1000000000000
8547,1000000000000
8676,1000000000000
8696,1000000000000
8784,1000000000000
8786,1000000000000
8815,1000000000000
8819,1000000000000
8894,1000000000000
8921,1000000000000
8935,1000000000000
8937,1000000000000
9016,1000000000000
9071,1000000000000
9114,1000000000000
9282,1000000000000
9380,2000000000000
9390,1000000000000
9556,1000000000000
9648,1000000000000
9715,1000000000000
9798,1000000000000
9838,1000000000000
9913,1000000000000
9991,1000000000000
9997,1000000000000


==> figures_Cluster-scatter_sia_exp.csv <==
size,concentration
21751,299367300.573729
16633,894475628.851113
12235,2812866808.16716
10183,5340581410.74382
8467,9916529105.703
7567,14325908122.4191
6817,20040543773.2728
5971,30619273329.2774
5437,41151511300.9908
4927,56048911045.3605
4405,79469781186.8076
3901,115462470200.807
3463,165984705757.019
3055,241926375444.092
2677,358156066208.135
2287,564784487092.313
2077,742125528383.526
1945,896473247047.369
1813,1097088724159.54
1711,1277378894290.6
1585,1596212732255.27
1483,1895391485142.77
1369,2391102224226.88
1285,2798226706562.18
1261,3009652136270.53
1189,3472114395918.42
1159,3780462704681.01
1099,4339389836632.52
1045,4970659890591.16
1003,5584441114824.42
955,6363154211871.63
913,7228146202574.38
859,8456013244375.65
823,9597409165335.67
769,11355046673435.8
745,12560789393838.1
703,14525318007523
673,16421492309575.4
637,19010082393839
595,22651830153768.3
559,26876597643762
511,33148934667034.9
499,36513536890860.4
451,45635292715420
433,51927073174317.9
397,63567420087160.1
367,76777252565007.6
349,88633746052752.9
313,112132001329285
295,133671587925997
253,182059838636905
241,213386135136070
211,276996261926157
199,329844427584645
169,443484542191362
163,509842364885600
139,682241431511354
121,893832694876217
109,1.11878489583352e+15
91,1.47553615281037e+15
85,1.81407757446817e+15
61,2.70798008061562e+15
55,3.46979643879664e+15
43,4.64611361657901e+15
37,5.91942574233067e+15
31,8.04746970770848e+15
19,1.35963799752398e+16
13,2.16401917904942e+16
7,2.72748914092934e+16


==> figures_Cluster-scatter_vac_after_anneal.csv <==
size,concentration
1,4.9315176e+19
2,2.03e+15
3,1.6086e+17
4,2.10759e+17
5,1.44657e+17
6,1.05282e+17
7,8.0466e+16
8,6.2767e+16
9,5.0833e+16
10,4.1827e+16
11,3.5414e+16
12,2.9881e+16
13,2.5509e+16
14,2.2242e+16
15,1.972e+16
16,1.7148e+16
17,1.5192e+16
18,1.346e+16
19,1.1959e+16
20,1.0701e+16
21,9.634e+15
22,8.807e+15
23,8.104e+15
24,7.243e+15
25,6.677e+15
26,6.194e+15
27,5.713e+15
28,5.261e+15
29,4.848e+15
30,4.564e+15
30,4.564e+15
31,4.122e+15
32,3.894e+15
33,3.569e+15
34,3.36e+15
35,3.169e+15
36,3.075e+15
37,2.874e+15
38,2.67e+15
39,2.515e+15
40,2.359e+15
41,2.216e+15
42,2.052e+15
43,2.086e+15
44,1.983e+15
45,1.813e+15
46,1.649e+15
47,1.641e+15
48,1.578e+15
49,1.454e+15
50,1.41e+15
51,1.41e+15
52,1.26e+15
53,1.296e+15
54,1.237e+15
55,1.179e+15
56,1.076e+15
57,1.055e+15
58,989000000000000
59,996000000000000
60,974000000000000
61,889000000000000
62,892000000000000
63,814000000000000
64,814000000000000
65,783000000000000
66,737000000000000
67,680000000000000
68,684000000000000
69,687000000000000
70,629000000000000
71,657000000000000
72,575000000000000
73,574000000000000
74,601000000000000
75,545000000000000
76,574000000000000
77,511000000000000
78,473000000000000
79,465000000000000
80,442000000000000
81,462000000000000
82,485000000000000
83,474000000000000
84,434000000000000
85,416000000000000
86,441000000000000
87,361000000000000
88,389000000000000
89,354000000000000
90,347000000000000
91,363000000000000
92,340000000000000
93,304000000000000
94,314000000000000
95,348000000000000
96,289000000000000
97,317000000000000
98,299000000000000
99,296000000000000
100,299000000000000
101,258000000000000
102,251000000000000
103,292000000000000
104,274000000000000
105,247000000000000
106,281000000000000
107,209000000000000
108,244000000000000
109,234000000000000
110,237000000000000
111,215000000000000
112,224000000000000
113,224000000000000
114,205000000000000
115,189000000000000
116,194000000000000
117,175000000000000
118,161000000000000
119,181000000000000
120,163000000000000
121,180000000000000
122,172000000000000
123,171000000000000
124,143000000000000
125,171000000000000
126,145000000000000
127,191000000000000
128,171000000000000
129,144000000000000
130,140000000000000
131,143000000000000
132,123000000000000
133,138000000000000
134,150000000000000
135,133000000000000
136,139000000000000
137,143000000000000
138,139000000000000
139,132000000000000
140,105000000000000
141,115000000000000
142,121000000000000
143,113000000000000
144,111000000000000
145,105000000000000
146,124000000000000
147,120000000000000
148,111000000000000
149,103000000000000
150,105000000000000
151,104000000000000
152,88000000000000
153,77000000000000
154,88000000000000
155,94000000000000
156,98000000000000
157,96000000000000
158,90000000000000
159,84000000000000
160,95000000000000
161,77000000000000
162,81000000000000
163,82000000000000
164,79000000000000
165,76000000000000
166,71000000000000
167,70000000000000
168,82000000000000
169,56000000000000
170,72000000000000
171,71000000000000
172,74000000000000
173,57000000000000
174,74000000000000
175,68000000000000
176,71000000000000
177,87000000000000
178,65000000000000
179,62000000000000
180,68000000000000
181,80000000000000
182,62000000000000
183,61000000000000
184,51000000000000
185,64000000000000
186,43000000000000
187,57000000000000
188,68000000000000
189,62000000000000
190,56000000000000
191,42000000000000
192,56000000000000
193,46000000000000
194,43000000000000
195,60000000000000
196,47000000000000
197,48000000000000
198,38000000000000
199,52000000000000
200,41000000000000
201,52000000000000
202,43000000000000
203,31000000000000
204,42000000000000
205,47000000000000
206,49000000000000
207,39000000000000
208,41000000000000
209,52000000000000
210,53000000000000
211,37000000000000
212,41000000000000
213,34000000000000
214,41000000000000
215,41000000000000
216,42000000000000
217,34000000000000
218,41000000000000
219,29000000000000
220,40000000000000
221,39000000000000
222,36000000000000
223,23000000000000
224,31000000000000
225,37000000000000
226,43000000000000
227,30000000000000
228,28000000000000
229,31000000000000
230,28000000000000
231,30000000000000
232,27000000000000
233,28000000000000
234,25000000000000
235,30000000000000
236,26000000000000
237,29000000000000
238,31000000000000
239,33000000000000
240,33000000000000
241,36000000000000
242,26000000000000
243,24000000000000
244,24000000000000
245,20000000000000
246,27000000000000
247,23000000000000
248,26000000000000
249,26000000000000
250,38000000000000
251,21000000000000
252,26000000000000
253,28000000000000
254,31000000000000
255,37000000000000
256,31000000000000
257,33000000000000
258,28000000000000
259,26000000000000
260,28000000000000
261,29000000000000
262,22000000000000
263,26000000000000
264,27000000000000
265,18000000000000
266,23000000000000
267,26000000000000
268,18000000000000
269,23000000000000
270,18000000000000
271,18000000000000
272,16000000000000
273,21000000000000
274,16000000000000
275,16000000000000
276,22000000000000
277,24000000000000
278,18000000000000
279,18000000000000
280,26000000000000
281,21000000000000
282,24000000000000
283,16000000000000
284,16000000000000
285,23000000000000
286,20000000000000
287,19000000000000
288,15000000000000
289,15000000000000
290,23000000000000
291,18000000000000
292,16000000000000
293,21000000000000
294,19000000000000
295,21000000000000
296,20000000000000
297,14000000000000
298,15000000000000
299,24000000000000
300,12000000000000
301,15000000000000
302,11000000000000
303,11000000000000
304,16000000000000
305,18000000000000
306,14000000000000
307,19000000000000
308,23000000000000
309,7000000000000
310,19000000000000
311,15000000000000
312,14000000000000
313,19000000000000
314,13000000000000
315,14000000000000
316,18000000000000
317,11000000000000
318,16000000000000
319,9000000000000
320,16000000000000
321,13000000000000
322,10000000000000
323,13000000000000
324,9000000000000
325,15000000000000
326,9000000000000
327,17000000000000
328,19000000000000
329,12000000000000
330,13000000000000
331,14000000000000
332,10000000000000
333,10000000000000
334,6000000000000
335,8000000000000
336,10000000000000
337,7000000000000
338,10000000000000
339,14000000000000
340,6000000000000
341,8000000000000
342,12000000000000
343,13000000000000
344,9000000000000
345,6000000000000
346,7000000000000
347,9000000000000
348,11000000000000
349,9000000000000
350,8000000000000
351,9000000000000
352,9000000000000
353,15000000000000
354,10000000000000
355,10000000000000
356,6000000000000
357,10000000000000
358,13000000000000
359,7000000000000
360,13000000000000
361,13000000000000
362,8000000000000
363,10000000000000
364,9000000000000
365,5000000000000
366,8000000000000
367,9000000000000
368,6000000000000
369,5000000000000
370,5000000000000
371,7000000000000
372,12000000000000
373,6000000000000
374,11000000000000
375,10000000000000
376,12000000000000
377,16000000000000
378,11000000000000
379,11000000000000
380,11000000000000
381,8000000000000
382,6000000000000
383,10000000000000
384,14000000000000
385,8000000000000
386,12000000000000
387,11000000000000
388,8000000000000
389,6000000000000
390,9000000000000
391,4000000000000
392,6000000000000
393,2000000000000
394,4000000000000
395,10000000000000
396,7000000000000
397,7000000000000
398,3000000000000
399,7000000000000
400,7000000000000
401,9000000000000
402,4000000000000
403,5000000000000
404,8000000000000
405,4000000000000
406,4000000000000
407,1000000000000
408,8000000000000
409,5000000000000
410,6000000000000
411,2000000000000
412,9000000000000
413,9000000000000
414,6000000000000
415,5000000000000
416,6000000000000
417,6000000000000
418,3000000000000
419,6000000000000
420,4000000000000
421,8000000000000
422,7000000000000
423,10000000000000
424,5000000000000
425,6000000000000
426,7000000000000
427,5000000000000
428,7000000000000
429,9000000000000
430,7000000000000
431,5000000000000
432,9000000000000
433,4000000000000
434,4000000000000
435,2000000000000
436,4000000000000
437,4000000000000
438,8000000000000
439,9000000000000
440,4000000000000
441,4000000000000
442,7000000000000
443,4000000000000
444,5000000000000
445,3000000000000
446,8000000000000
447,3000000000000
448,4000000000000
449,5000000000000
450,8000000000000
451,2000000000000
452,6000000000000
453,1000000000000
454,3000000000000
455,6000000000000
456,5000000000000
457,6000000000000
458,6000000000000
459,7000000000000
460,5000000000000
461,4000000000000
462,4000000000000
463,8000000000000
464,5000000000000
465,5000000000000
466,3000000000000
467,4000000000000
468,3000000000000
469,8000000000000
470,6000000000000
471,4000000000000
472,1000000000000
473,5000000000000
474,5000000000000
475,7000000000000
476,6000000000000
477,6000000000000
478,6000000000000
479,5000000000000
480,7000000000000
481,2000000000000
482,3000000000000
483,4000000000000
484,2000000000000
485,5000000000000
486,3000000000000
487,5000000000000
488,6000000000000
489,8000000000000
490,2000000000000
491,2000000000000
492,2000000000000
493,3000000000000
494,2000000000000
495,2000000000000
496,2000000000000
497,6000000000000
498,3000000000000
499,6000000000000
500,4000000000000
501,2000000000000
502,5000000000000
503,2000000000000
504,2000000000000
505,3000000000000
506,3000000000000
507,2000000000000
509,2000000000000
510,4000000000000
511,2000000000000
512,2000000000000
513,6000000000000
514,1000000000000
515,5000000000000
516,2000000000000
517,1000000000000
518,5000000000000
519,2000000000000
520,1000000000000
521,2000000000000
522,5000000000000
523,5000000000000
524,4000000000000
525,1000000000000
526,4000000000000
527,3000000000000
528,3000000000000
529,4000000000000
530,4000000000000
531,4000000000000
532,1000000000000
533,1000000000000
534,2000000000000
535,3000000000000
536,3000000000000
537,5000000000000
538,6000000000000
539,2000000000000
540,2000000000000
541,5000000000000
542,5000000000000
543,4000000000000
544,2000000000000
545,4000000000000
546,3000000000000
547,3000000000000
548,3000000000000
549,1000000000000
550,1000000000000
551,3000000000000
552,2000000000000
553,1000000000000
554,2000000000000
555,1000000000000
556,6000000000000
557,1000000000000
558,3000000000000
559,4000000000000
560,4000000000000
562,1000000000000
563,3000000000000
564,1000000000000
565,2000000000000
566,2000000000000
567,4000000000000
568,2000000000000
569,1000000000000
570,4000000000000
571,4000000000000
572,1000000000000
573,2000000000000
574,4000000000000
575,2000000000000
576,1000000000000
577,2000000000000
578,2000000000000
579,5000000000000
580,1000000000000
581,1000000000000
582,2000000000000
583,2000000000000
584,2000000000000
585,1000000000000
587,2000000000000
588,1000000000000
589,1000000000000
590,2000000000000
592,1000000000000
593,4000000000000
594,2000000000000
595,1000000000000
596,1000000000000
597,2000000000000
598,2000000000000
599,3000000000000
600,2000000000000
601,4000000000000
602,2000000000000
603,3000000000000
604,1000000000000
605,3000000000000
606,3000000000000
607,3000000000000
608,3000000000000
609,1000000000000
610,5000000000000
611,4000000000000
612,1000000000000
613,1000000000000
614,3000000000000
615,1000000000000
616,2000000000000
617,2000000000000
618,1000000000000
619,2000000000000
621,4000000000000
622,3000000000000
623,2000000000000
624,1000000000000
625,2000000000000
627,4000000000000
628,1000000000000
629,2000000000000
631,3000000000000
632,3000000000000
633,1000000000000
634,2000000000000
635,1000000000000
636,1000000000000
637,4000000000000
638,1000000000000
639,2000000000000
640,1000000000000
641,1000000000000
643,1000000000000
644,1000000000000
645,4000000000000
646,2000000000000
647,2000000000000
648,1000000000000
649,2000000000000
650,1000000000000
652,3000000000000
653,1000000000000
654,1000000000000
655,3000000000000
656,1000000000000
657,2000000000000
658,3000000000000
659,1000000000000
661,2000000000000
662,1000000000000
663,2000000000000
665,3000000000000
667,1000000000000
668,1000000000000
669,4000000000000
670,3000000000000
671,1000000000000
672,3000000000000
673,1000000000000
674,4000000000000
675,1000000000000
679,2000000000000
680,1000000000000
681,3000000000000
683,2000000000000
684,5000000000000
685,2000000000000
686,2000000000000
689,3000000000000
690,4000000000000
693,1000000000000
694,2000000000000
695,1000000000000
696,2000000000000
697,1000000000000
698,2000000000000
699,1000000000000
701,2000000000000
702,2000000000000
703,2000000000000
704,1000000000000
705,1000000000000
707,1000000000000
709,2000000000000
711,2000000000000
712,4000000000000
713,2000000000000
714,3000000000000
715,2000000000000
717,1000000000000
719,1000000000000
720,2000000000000
721,4000000000000
722,2000000000000
724,1000000000000
729,2000000000000
731,1000000000000
732,2000000000000
733,2000000000000
734,1000000000000
736,2000000000000
737,2000000000000
738,1000000000000
740,1000000000000
743,1000000000000
744,1000000000000
745,2000000000000
749,2000000000000
750,1000000000000
755,1000000000000
756,2000000000000
757,2000000000000
758,2000000000000
759,1000000000000
760,2000000000000
761,1000000000000
764,1000000000000
768,1000000000000
770,2000000000000
771,1000000000000
772,1000000000000
776,1000000000000
777,3000000000000
780,1000000000000
783,2000000000000
785,1000000000000
786,1000000000000
790,2000000000000
791,3000000000000
792,1000000000000
793,1000000000000
794,1000000000000
797,1000000000000
798,3000000000000
799,2000000000000
801,2000000000000
802,2000000000000
803,1000000000000
804,1000000000000
805,1000000000000
806,1000000000000
808,1000000000000
810,1000000000000
812,1000000000000
816,1000000000000
817,1000000000000
820,2000000000000
821,1000000000000
823,2000000000000
825,1000000000000
827,2000000000000
828,2000000000000
829,1000000000000
833,1000000000000
834,1000000000000
836,1000000000000
838,1000000000000
840,3000000000000
841,1000000000000
842,2000000000000
843,2000000000000
844,3000000000000
846,3000000000000
847,1000000000000
848,2000000000000
853,1000000000000
854,1000000000000
860,3000000000000
863,1000000000000
864,1000000000000
865,2000000000000
866,1000000000000
867,2000000000000
871,1000000000000
872,1000000000000
875,1000000000000
880,1000000000000
882,1000000000000
884,1000000000000
885,1000000000000
886,1000000000000
887,1000000000000
894,2000000000000
896,1000000000000
898,1000000000000
900,1000000000000
904,1000000000000
905,1000000000000
908,1000000000000
910,2000000000000
916,1000000000000
918,1000000000000
920,1000000000000
926,1000000000000
928,1000000000000
931,1000000000000
932,1000000000000
933,1000000000000
936,1000000000000
938,1000000000000
943,2000000000000
950,1000000000000
951,1000000000000
954,1000000000000
956,2000000000000
958,1000000000000
959,1000000000000
960,1000000000000
962,2000000000000
965,1000000000000
966,1000000000000
967,1000000000000
970,2000000000000
973,1000000000000
976,1000000000000
979,1000000000000
986,1000000000000
987,1000000000000
988,1000000000000
993,4000000000000
998,2000000000000
1002,1000000000000
1003,1000000000000
1004,1000000000000
1008,1000000000000
1009,1000000000000
1011,1000000000000
1012,1000000000000
1013,1000000000000
1014,1000000000000
1015,1000000000000
1034,2000000000000
1035,1000000000000
1037,1000000000000
1038,1000000000000
1040,1000000000000
1046,1000000000000
1047,1000000000000
1049,1000000000000
1055,1000000000000
1056,1000000000000
1057,1000000000000
1061,1000000000000
1062,1000000000000
1066,2000000000000
1069,1000000000000
1094,1000000000000
1099,1000000000000
1105,2000000000000
1107,1000000000000
1113,1000000000000
1127,2000000000000
1134,1000000000000
1135,1000000000000
1139,1000000000000
1143,1000000000000
1149,1000000000000
1154,1000000000000
1160,1000000000000
1166,1000000000000
1170,1000000000000
1173,1000000000000
1178,1000000000000
1181,1000000000000
1195,1000000000000
1213,1000000000000
1217,1000000000000
1219,1000000000000
1226,1000000000000
1237,1000000000000
1242,1000000000000
1244,1000000000000
1251,1000000000000
1255,1000000000000
1268,1000000000000
1293,1000000000000
1297,1000000000000
1298,1000000000000
1303,1000000000000
1311,1000000000000
1315,1000000000000
1317,1000000000000
1322,1000000000000
1342,1000000000000
1344,1000000000000
1345,1000000000000
1351,1000000000000
1372,1000000000000
1374,1000000000000
1375,1000000000000
1383,1000000000000
1390,1000000000000
1392,1000000000000
1403,1000000000000
1411,1000000000000
1426,1000000000000
1439,1000000000000
1444,1000000000000
1445,1000000000000
1466,1000000000000
1493,1000000000000
1494,1000000000000
1504,1000000000000
1505,1000000000000
1510,1000000000000
1520,1000000000000
1531,1000000000000
1571,1000000000000
1581,1000000000000
1599,1000000000000
1607,1000000000000
1616,1000000000000
1628,1000000000000
1685,1000000000000
1688,1000000000000
1711,1000000000000
1749,1000000000000
1811,1000000000000
1849,1000000000000
1861,1000000000000
1926,1000000000000
1950,1000000000000
2041,1000000000000
2048,1000000000000
2065,2000000000000


==> figures_Cluster-scatter_vac_before_anneal.csv <==
size,concentration
1,3.4004152e+19
2,1.864519e+18
3,3.15868e+17
4,1.6364e+17
5,1.11576e+17
6,8.1859e+16
7,6.2397e+16
8,4.8992e+16
9,3.9438e+16
10,3.2622e+16
11,2.7407e+16
12,2.3334e+16
13,1.9787e+16
14,1.7157e+16
15,1.5249e+16
16,1.3298e+16
17,1.1689e+16
18,1.0397e+16
19,9.279e+15
20,8.512e+15
21,7.434e+15
22,6.714e+15
23,6.252e+15
24,5.621e+15
25,5.201e+15
26,4.745e+15
27,4.461e+15
28,4.162e+15
29,3.851e+15
30,3.422e+15
31,3.202e+15
32,3.034e+15
33,2.822e+15
34,2.569e+15
35,2.435e+15
36,2.374e+15
37,2.15e+15
38,2.06e+15
39,2.03e+15
40,1.868e+15
41,1.739e+15
42,1.625e+15
43,1.549e+15
44,1.483e+15
45,1.443e+15
46,1.36e+15
47,1.257e+15
48,1.187e+15
49,1.133e+15
50,1.088e+15
51,1.048e+15
52,1.017e+15
53,1.006e+15
54,972000000000000
55,919000000000000
56,836000000000000
57,819000000000000
58,823000000000000
59,726000000000000
60,729000000000000
61,714000000000000
62,685000000000000
63,628000000000000
64,621000000000000
65,569000000000000
66,590000000000000
67,541000000000000
68,518000000000000
69,543000000000000
70,500000000000000
71,476000000000000
72,475000000000000
73,431000000000000
74,467000000000000
75,435000000000000
76,427000000000000
77,410000000000000
78,351000000000000
79,353000000000000
80,359000000000000
81,345000000000000
82,372000000000000
83,350000000000000
84,340000000000000
85,356000000000000
86,319000000000000
87,330000000000000
88,285000000000000
89,298000000000000
90,267000000000000
91,265000000000000
92,245000000000000
93,258000000000000
94,240000000000000
95,257000000000000
96,248000000000000
97,237000000000000
98,230000000000000
99,227000000000000
100,217000000000000
101,203000000000000
102,207000000000000
103,193000000000000
104,230000000000000
105,207000000000000
106,215000000000000
107,158000000000000
108,194000000000000
109,188000000000000
110,171000000000000
111,191000000000000
112,188000000000000
113,168000000000000
114,153000000000000
115,145000000000000
116,153000000000000
117,143000000000000
118,131000000000000
119,128000000000000
120,126000000000000
121,135000000000000
122,142000000000000
123,116000000000000
124,130000000000000
125,133000000000000
126,110000000000000
127,137000000000000
128,135000000000000
129,132000000000000
130,121000000000000
131,93000000000000
132,101000000000000
133,108000000000000
134,112000000000000
135,106000000000000
136,116000000000000
137,97000000000000
138,113000000000000
139,105000000000000
140,91000000000000
141,101000000000000
142,84000000000000
143,94000000000000
144,90000000000000
145,84000000000000
146,88000000000000
147,90000000000000
148,85000000000000
149,76000000000000
150,85000000000000
151,77000000000000
152,74000000000000
153,66000000000000
154,74000000000000
155,62000000000000
156,76000000000000
157,69000000000000
158,85000000000000
159,63000000000000
160,78000000000000
161,69000000000000
162,58000000000000
163,60000000000000
164,79000000000000
165,53000000000000
166,55000000000000
167,57000000000000
168,59000000000000
169,57000000000000
170,57000000000000
171,41000000000000
172,57000000000000
173,56000000000000
174,52000000000000
175,51000000000000
176,54000000000000
177,63000000000000
178,61000000000000
179,48000000000000
180,57000000000000
181,64000000000000
182,52000000000000
183,39000000000000
184,51000000000000
185,51000000000000
186,41000000000000
187,35000000000000
188,43000000000000
189,50000000000000
190,52000000000000
191,37000000000000
192,41000000000000
193,39000000000000
194,31000000000000
195,32000000000000
196,33000000000000
197,46000000000000
198,37000000000000
199,41000000000000
200,32000000000000
201,36000000000000
202,29000000000000
203,33000000000000
204,26000000000000
205,33000000000000
206,34000000000000
207,38000000000000
208,38000000000000
209,21000000000000
210,47000000000000
211,29000000000000
212,33000000000000
213,25000000000000
214,38000000000000
215,26000000000000
216,26000000000000
217,28000000000000
218,28000000000000
219,29000000000000
220,23000000000000
221,32000000000000
222,22000000000000
223,25000000000000
224,24000000000000
225,31000000000000
226,20000000000000
227,23000000000000
228,25000000000000
229,22000000000000
230,23000000000000
231,26000000000000
232,21000000000000
233,20000000000000
234,24000000000000
235,15000000000000
236,26000000000000
237,20000000000000
238,20000000000000
239,21000000000000
240,37000000000000
241,22000000000000
242,19000000000000
243,22000000000000
244,22000000000000
245,18000000000000
246,19000000000000
247,16000000000000
248,22000000000000
249,15000000000000
250,29000000000000
251,18000000000000
252,13000000000000
253,18000000000000
254,28000000000000
255,22000000000000
256,32000000000000
257,18000000000000
258,24000000000000
259,26000000000000
260,20000000000000
261,17000000000000
262,23000000000000
263,18000000000000
264,16000000000000
265,15000000000000
266,16000000000000
267,17000000000000
268,17000000000000
269,21000000000000
270,17000000000000
271,13000000000000
272,8000000000000
273,11000000000000
274,20000000000000
275,14000000000000
276,12000000000000
277,13000000000000
278,17000000000000
279,16000000000000
280,18000000000000
281,21000000000000
282,13000000000000
283,13000000000000
284,18000000000000
285,15000000000000
286,14000000000000
287,18000000000000
288,15000000000000
289,10000000000000
290,16000000000000
291,20000000000000
292,13000000000000
293,16000000000000
294,16000000000000
295,14000000000000
296,12000000000000
297,18000000000000
298,7000000000000
299,12000000000000
300,19000000000000
301,9000000000000
302,15000000000000
303,11000000000000
304,9000000000000
305,12000000000000
306,13000000000000
307,15000000000000
308,8000000000000
309,16000000000000
310,17000000000000
311,13000000000000
312,9000000000000
313,12000000000000
314,11000000000000
315,12000000000000
316,14000000000000
317,8000000000000
318,13000000000000
319,11000000000000
320,6000000000000
321,8000000000000
322,15000000000000
323,9000000000000
324,9000000000000
325,9000000000000
326,11000000000000
327,9000000000000
328,15000000000000
329,15000000000000
330,5000000000000
331,11000000000000
332,13000000000000
333,11000000000000
334,5000000000000
335,7000000000000
336,6000000000000
337,6000000000000
338,8000000000000
339,8000000000000
340,6000000000000
341,7000000000000
342,9000000000000
343,6000000000000
344,6000000000000
345,10000000000000
346,6000000000000
347,6000000000000
348,10000000000000
349,6000000000000
350,5000000000000
351,5000000000000
352,6000000000000
353,7000000000000
354,10000000000000
355,9000000000000
356,7000000000000
357,8000000000000
358,7000000000000
359,10000000000000
360,7000000000000
361,10000000000000
362,8000000000000
363,6000000000000
364,3000000000000
365,8000000000000
366,7000000000000
367,6000000000000
368,5000000000000
369,6000000000000
370,5000000000000
371,5000000000000
372,6000000000000
373,4000000000000
374,11000000000000
375,7000000000000
376,7000000000000
377,10000000000000
378,13000000000000
379,8000000000000
380,10000000000000
381,8000000000000
382,5000000000000
383,6000000000000
384,10000000000000
385,8000000000000
386,8000000000000
387,3000000000000
388,11000000000000
389,4000000000000
390,5000000000000
391,7000000000000
392,4000000000000
393,3000000000000
394,1000000000000
395,3000000000000
396,8000000000000
397,5000000000000
398,2000000000000
399,5000000000000
400,5000000000000
401,5000000000000
402,8000000000000
403,2000000000000
404,4000000000000
405,1000000000000
406,7000000000000
407,2000000000000
408,6000000000000
409,4000000000000
410,3000000000000
411,2000000000000
412,3000000000000
413,10000000000000
414,2000000000000
415,6000000000000
416,3000000000000
417,6000000000000
418,3000000000000
419,3000000000000
420,4000000000000
421,5000000000000
422,8000000000000
423,8000000000000
424,4000000000000
425,7000000000000
426,3000000000000
427,3000000000000
428,5000000000000
429,6000000000000
430,6000000000000
431,7000000000000
432,4000000000000
433,4000000000000
434,3000000000000
435,1000000000000
436,4000000000000
438,4000000000000
439,5000000000000
440,9000000000000
441,5000000000000
442,6000000000000
443,2000000000000
444,1000000000000
445,4000000000000
446,6000000000000
447,6000000000000
448,2000000000000
449,3000000000000
450,7000000000000
451,4000000000000
452,4000000000000
453,2000000000000
454,1000000000000
455,4000000000000
456,5000000000000
457,6000000000000
458,2000000000000
459,5000000000000
460,1000000000000
461,3000000000000
462,4000000000000
463,4000000000000
464,4000000000000
465,1000000000000
466,2000000000000
467,3000000000000
468,1000000000000
469,5000000000000
470,3000000000000
471,6000000000000
472,2000000000000
473,2000000000000
474,4000000000000
475,5000000000000
476,6000000000000
477,7000000000000
478,2000000000000
479,5000000000000
480,6000000000000
481,5000000000000
482,2000000000000
483,4000000000000
484,3000000000000
485,1000000000000
486,3000000000000
487,3000000000000
488,4000000000000
489,5000000000000
490,4000000000000
491,2000000000000
492,2000000000000
493,2000000000000
494,1000000000000
495,2000000000000
496,3000000000000
497,1000000000000
498,3000000000000
499,5000000000000
500,4000000000000
501,5000000000000
502,1000000000000
504,4000000000000
506,3000000000000
507,1000000000000
508,2000000000000
510,1000000000000
511,2000000000000
513,2000000000000
514,2000000000000
515,2000000000000
517,3000000000000
518,2000000000000
519,2000000000000
520,3000000000000
521,1000000000000
522,3000000000000
523,3000000000000
524,4000000000000
525,2000000000000
526,5000000000000
527,3000000000000
528,4000000000000
530,4000000000000
531,2000000000000
532,3000000000000
534,1000000000000
535,4000000000000
536,3000000000000
537,3000000000000
538,4000000000000
539,3000000000000
541,5000000000000
542,3000000000000
543,3000000000000
544,4000000000000
545,2000000000000
546,2000000000000
547,5000000000000
548,1000000000000
549,2000000000000
550,2000000000000
551,2000000000000
552,1000000000000
553,1000000000000
554,1000000000000
556,2000000000000
557,3000000000000
558,3000000000000
559,1000000000000
560,3000000000000
561,3000000000000
562,1000000000000
563,2000000000000
564,1000000000000
565,2000000000000
566,2000000000000
567,1000000000000
568,3000000000000
570,1000000000000
571,2000000000000
572,2000000000000
573,2000000000000
574,1000000000000
575,2000000000000
576,2000000000000
577,1000000000000
578,1000000000000
579,3000000000000
580,1000000000000
581,1000000000000
582,4000000000000
583,2000000000000
584,1000000000000
585,2000000000000
588,1000000000000
590,2000000000000
591,2000000000000
592,1000000000000
593,2000000000000
594,1000000000000
595,2000000000000
597,1000000000000
598,1000000000000
599,1000000000000
600,4000000000000
601,4000000000000
602,1000000000000
603,2000000000000
605,2000000000000
606,3000000000000
607,2000000000000
608,1000000000000
609,5000000000000
610,3000000000000
611,2000000000000
612,4000000000000
613,1000000000000
615,2000000000000
616,2000000000000
617,2000000000000
620,1000000000000
621,2000000000000
622,1000000000000
623,2000000000000
625,2000000000000
626,1000000000000
627,2000000000000
629,1000000000000
632,1000000000000
633,1000000000000
634,1000000000000
635,1000000000000
636,1000000000000
637,4000000000000
638,1000000000000
639,1000000000000
640,2000000000000
641,1000000000000
644,2000000000000
645,1000000000000
646,4000000000000
647,2000000000000
648,2000000000000
649,1000000000000
651,1000000000000
652,1000000000000
653,1000000000000
654,1000000000000
655,1000000000000
656,1000000000000
657,4000000000000
659,2000000000000
660,1000000000000
662,1000000000000
663,3000000000000
665,3000000000000
669,1000000000000
670,4000000000000
671,2000000000000
672,1000000000000
673,2000000000000
675,3000000000000
677,1000000000000
679,1000000000000
680,1000000000000
681,3000000000000
683,1000000000000
684,4000000000000
686,1000000000000
687,3000000000000
689,1000000000000
690,2000000000000
691,1000000000000
693,1000000000000
696,2000000000000
698,2000000000000
703,1000000000000
704,1000000000000
705,1000000000000
708,1000000000000
711,1000000000000
712,3000000000000
713,3000000000000
714,2000000000000
715,4000000000000
716,1000000000000
717,1000000000000
719,1000000000000
720,1000000000000
721,1000000000000
722,3000000000000
723,2000000000000
724,1000000000000
729,1000000000000
731,1000000000000
732,3000000000000
733,1000000000000
734,1000000000000
736,1000000000000
737,1000000000000
738,1000000000000
739,1000000000000
745,1000000000000
746,2000000000000
747,1000000000000
749,1000000000000
756,2000000000000
758,1000000000000
759,4000000000000
761,1000000000000
765,1000000000000
770,1000000000000
771,2000000000000
773,1000000000000
777,1000000000000
778,1000000000000
784,1000000000000
785,1000000000000
786,1000000000000
787,1000000000000
791,2000000000000
792,1000000000000
795,1000000000000
796,2000000000000
798,1000000000000
799,2000000000000
801,1000000000000
802,2000000000000
804,1000000000000
805,2000000000000
806,1000000000000
807,1000000000000
810,1000000000000
813,1000000000000
816,1000000000000
817,1000000000000
820,2000000000000
822,1000000000000
823,1000000000000
825,1000000000000
828,1000000000000
829,2000000000000
830,1000000000000
833,1000000000000
834,1000000000000
835,1000000000000
841,3000000000000
843,2000000000000
844,3000000000000
846,2000000000000
848,1000000000000
849,1000000000000
850,1000000000000
853,1000000000000
854,1000000000000
862,1000000000000
864,2000000000000
865,1000000000000
866,1000000000000
867,1000000000000
873,1000000000000
875,1000000000000
880,1000000000000
883,1000000000000
884,1000000000000
887,2000000000000
895,1000000000000
897,1000000000000
900,1000000000000
901,1000000000000
905,1000000000000
906,1000000000000
910,2000000000000
912,1000000000000
918,1000000000000
922,1000000000000
929,1000000000000
933,1000000000000
934,1000000000000
936,1000000000000
939,1000000000000
943,1000000000000
945,1000000000000
954,1000000000000
957,2000000000000
961,1000000000000
962,2000000000000
966,1000000000000
967,2000000000000
972,1000000000000
976,2000000000000
981,1000000000000
987,1000000000000
988,1000000000000
993,2000000000000
995,1000000000000
999,2000000000000
1003,1000000000000
1006,1000000000000
1011,2000000000000
1012,1000000000000
1013,1000000000000
1014,2000000000000
1034,1000000000000
1035,2000000000000
1038,1000000000000
1042,1000000000000
1046,1000000000000
1052,1000000000000
1057,1000000000000
1058,1000000000000
1062,1000000000000
1063,1000000000000
1068,1000000000000
1069,1000000000000
1096,1000000000000
1105,2000000000000
1110,1000000000000
1114,1000000000000
1129,1000000000000
1134,1000000000000
1136,1000000000000
1140,1000000000000
1149,1000000000000
1154,1000000000000
1162,1000000000000
1167,1000000000000
1179,1000000000000
1182,1000000000000
1196,1000000000000
1214,1000000000000
1218,1000000000000
1219,1000000000000
1227,1000000000000
1239,1000000000000
1243,1000000000000
1252,1000000000000
1269,1000000000000
1298,1000000000000
1299,1000000000000
1304,1000000000000
1311,1000000000000
1316,1000000000000
1318,1000000000000
1322,1000000000000
1342,1000000000000
1345,1000000000000
1346,1000000000000
1352,1000000000000
1373,1000000000000
1376,2000000000000
1385,1000000000000
1391,1000000000000
1392,1000000000000
1404,1000000000000
1411,1000000000000
1428,1000000000000
1446,1000000000000
1448,1000000000000
1469,1000000000000
1495,1000000000000
1511,1000000000000
1522,1000000000000
1584,1000000000000
1600,1000000000000
1607,1000000000000
1617,1000000000000
1629,1000000000000
1690,1000000000000
1714,1000000000000
1750,1000000000000
1850,1000000000000
1862,1000000000000
1926,1000000000000
1952,1000000000000
2049,1000000000000
2492,1000000000000


==> figures_Cluster-scatter_vac_exp.csv <==
size,concentration
21751,3.79889672902328
16633,24.5252679366829
12235,246.555221991002
10183,1106.82508017905
8467,5310.79769932354
7567,13949.6673901522
6817,34096.6996629111
5971,105225.076442729
5437,230675.012534024
4927,520627.946932985
4405,1293606.83591725
3901,3396170.50626577
3463,8566911.19681813
3055,22146838.1470996
2677,58739217.0790565
2287,180508999.863848
2077,351322543.850794
1945,550933776.617295
1813,885825505.210903
1711,1284983309.09683
1585,2131324884.17017
1483,3215250529.81202
1369,5362185786.74242
1285,7773329650.79288
1261,8900358815.58158
1189,12435547760.2341
1159,14690703446.5826
1099,19915845966.1203
1045,26602223426.2121
1003,33771445099.5625
955,44381011306.8298
913,57274839927.0581
859,79267157334.6903
823,100901639311.59
769,142401553584.761
745,170662009822.327
703,227684078894.456
673,285728169040.785
637,375906539268.193
595,522053257329.193
559,708862709194.558
511,1052392631376.04
499,1215479863346.7
451,1844407621930.69
433,2261328631267.95
397,3224016429253.92
367,4435495662482.68
349,5544015700376.21
313,8245409545765.55
295,10670733419602.6
253,17645890714927.1
241,21869740932429.1
211,32646865033306.7
199,41107102773850.9
169,63518338929319.5
163,75080304374765.2
139,112361211076588
121,160515947028780
109,213536920366050
91,311826959910184
85,398475492399650
61,726772333233167
55,996411396623922
43,1.57367376130279e+15
37,2.21021894814189e+15
31,3.33443944205099e+15
19,6.8654859594954e+15
13,1.17386959656676e+16
7,1.54217450495694e+16


==> figures_concentration_evolution_sia1.csv <==
time,concentration
0.03673494,8.491e+22
0.2327764,7.373e+22
0.2519053,1.205e+22
0.2960044,2.915e+22
0.396362,4.332e+22
0.5890436,9.85e+21
0.7216871,2.353e+22
0.9624393,8.305e+22
0.9794703,3.377e+22
1.06235,2.009e+22
1.123571,1.675e+22
1.177547,3.226e+22
1.310741,4.085e+22
1.414884,4.489e+22
1.460096,3.596e+22
1.540711,6.063e+22
1.667981,6.099e+22
1.717394,2.197e+22
1.845261,4.5e+21
1.986934,4.394e+22
2.010117,3.59e+21
2.08185,7.83e+21
2.140196,1.138e+22
2.308877,2.446e+22
2.550646,6.671e+22
2.751888,1.69e+21
2.864229,1.414e+22
2.939886,6.986e+22
3.000025,2.653e+22
3.029395,5.445e+22
3.086098,8.212e+22
3.246117,2.811e+22
3.270941,1.895e+22
3.313711,2.26e+22
3.366692,3.983e+22
3.444893,4.179e+22
3.506479,2.692e+22
3.526259,3.183e+22
3.550417,6.202e+22
3.761434,5.567e+22
4.074737,6.818e+22
4.178056,5.712e+22
4.21468,2.537e+22
4.256831,2.694e+22
4.329074,3.029e+22
4.447161,8.053e+22
4.558976,6.138e+22
4.663933,5.43e+21
4.883422,7.22e+21
5.147286,8.052e+22
5.214909,2.668e+22
5.259618,5.53e+21
5.306917,3.182e+22
5.363987,2.534e+22
5.463636,2.869e+22
5.561271,3.779e+22
5.621961,4.718e+22
5.770073,5.37e+22
5.838414,1.189e+22
6.017824,2.721e+22
6.051462,7.258e+22
6.162296,2.344e+22
6.284507,6.091e+22
6.387993,7.344e+22
6.576284,4.261e+22
6.649888,4.193e+22
6.787799,7.122e+22
6.955401,3.388e+22
7.065772,4.459e+22
7.20946,5.286e+22
7.256801,9.014e+22
7.296416,3.298e+22
7.414645,1.18e+21
7.535581,6.256e+22
7.674552,1.635e+22
7.797662,8.64e+21
7.830566,1.91e+22
7.92217,3.92e+21
8.082809,1.525e+22
8.153621,1.07e+21
8.193163,1.997e+22
8.247501,8.39e+21
8.298038,6.156e+22
8.341877,4.969e+22
8.514946,6.444e+22
8.646172,6.67e+21
8.653042,9.75e+21
8.733056,3.606e+22
8.788673,5.99e+21
8.835144,5.61e+22
8.911597,5.909e+22
8.972903,1.676e+22
9.03843,5.353e+22
9.120356,4.95e+21
9.308583,1.884e+22
9.385458,1.207e+22
9.575022,2.462e+22
9.639667,4.368e+22
9.666499,6.6e+21
9.759697,5.13e+22
9.852626,5.699e+22
9.984418,5.678e+22
10.04095,1.079e+22
10.11187,4.207e+22
10.17425,6.852e+22
10.23186,1.374e+22
10.29525,6.439e+22
10.36542,6.215e+22
10.40102,8.2e+20
10.44259,2.104e+22
10.63448,3.955e+22
10.81947,2.443e+22
10.92529,4.756e+22
10.99421,6.467e+22
11.0781,1.652e+22
11.15036,5.435e+22
11.31933,8.031e+22
11.44109,1.846e+22
11.51171,4.307e+22
11.65091,2.465e+22
11.80547,5.306e+22
11.89495,4.541e+22
11.99995,4.957e+22
12.19318,6.592e+22
12.23284,2.965e+22
12.43431,3.982e+22
12.50484,6.734e+22
12.55029,5.92e+21
12.66966,2.73e+22
12.71663,4.313e+22
12.86936,3.241e+22
12.96138,5.547e+22
13.02885,6.162e+22
13.13365,5.096e+22
13.26899,7.7e+22
13.40534,6.12e+21
13.54952,3.703e+22
13.5929,4.165e+22
13.61515,4.94e+22
13.76829,2.679e+22
13.89342,5.305e+22
13.93721,5.22e+21
14.02693,3.682e+22
14.21569,4.044e+22
14.29062,2.67e+22
14.35705,3.769e+22
14.53565,2.245e+22
14.5582,2.433e+22
14.61912,5.404e+22
14.66157,5.569e+22
14.6979,4.721e+22
14.72553,4.909e+22
14.8029,9.1e+20
14.83632,2.829e+22
14.99021,5.995e+22
15.05066,3.17e+21
15.11298,1.879e+22
15.26654,7.158e+22
15.44039,4.966e+22
15.53302,4.074e+22
15.73494,6.746e+22
15.86839,7.392e+22
15.91331,8.4e+21
16.05591,3.087e+22
16.13668,2.699e+22
16.17807,3.824e+22
16.23492,4.548e+22
16.37617,5.785e+22
16.40429,7.342e+22
16.43098,1.098e+22
16.64312,4.811e+22
16.72806,6.075e+22
16.80586,5.45e+22
16.93728,3.662e+22
17.01061,2.373e+22
17.03331,3.491e+22
17.22126,7.941e+22
17.31431,3.768e+22
17.33223,3.93e+21
17.36655,2.102e+22
17.51444,4.7e+22
17.62849,5.789e+22
17.67832,7.916e+22
17.70203,4.384e+22
17.73874,4.883e+22
17.8201,3.548e+22
17.97149,4.698e+22
18.01555,1.99e+22
18.11427,3.406e+22
18.25182,1.891e+22
18.41722,5.414e+22
18.53126,5.079e+22
18.64568,6.294e+22
18.74216,6.636e+22
18.76163,2.708e+22
18.85532,5.434e+22
18.89295,4.119e+22
18.91003,5.02e+21
19.03516,5.67e+21
19.06946,1.599e+22
19.16961,1.829e+22
19.23889,7.354e+22
19.26329,2.502e+22
19.3311,3.767e+22
19.39683,4.019e+22
19.55741,4.806e+22
19.63937,4.407e+22
19.76592,6.373e+22
19.84353,1.15e+22
19.9729,6.378e+22
20.16365,4.23e+21
20.21904,6.213e+22
20.34214,4.2e+20
20.44817,3.926e+22
20.51758,2.389e+22
20.56172,3.484e+22
20.64004,5.697e+22
20.69772,6.976e+22
20.7945,1.634e+22
20.90386,5.55e+22
20.9835,6.02e+21
21.03879,4.42e+22
21.26441,4.737e+22
21.38493,4.581e+22
21.55222,6.579e+22
21.66117,4.677e+22
21.7649,5.106e+22
21.85441,8.251e+22
21.88937,1.296e+22
21.96335,8.638e+22
21.99064,3.652e+22
22.12853,1.64e+21
22.21366,1.878e+22
22.34569,5.916e+22
22.44825,6.561e+22
22.50102,9.92e+21
22.68542,3.546e+22
22.73862,2.446e+22
22.86531,4.66e+22
22.94272,4.199e+22
23.10593,1.65e+21
23.22492,7.322e+22
23.24548,1.552e+22
23.29272,3.889e+22
23.40966,7.44e+21
23.58454,3.001e+22
23.65751,6.54e+22
23.79076,1.388e+22
23.85209,1.336e+22
23.9603,4.145e+22
24.09646,3.686e+22
24.13413,6.284e+22
24.19461,4.403e+22
24.22411,7.064e+22
24.25043,1.709e+22
24.32732,3.203e+22
24.4283,6.611e+22
24.4597,3.02e+22
24.68148,7.39e+21
24.76953,1.978e+22
24.83434,1.83e+22
24.87462,5.24e+22
24.93861,4.508e+22
24.97614,1.455e+22
25.022,1.81e+22
25.11675,4.683e+22
25.25994,4.762e+22
25.29018,6.414e+22
25.44019,5.48e+21
25.59346,4.914e+22
25.749,4.272e+22
25.82086,1.326e+22
25.96175,5.122e+22
26.03874,3.936e+22
26.06971,6.878e+22
26.16749,6.941e+22
26.22615,2.31e+21
26.36228,6.462e+22
26.43277,6.241e+22
26.51109,5.65e+22
26.76521,5.497e+22
26.85636,6.971e+22
26.97875,2.92e+21
27.04504,1.554e+22
27.09726,2.776e+22
27.19073,4.563e+22
27.2163,2.577e+22
27.31633,4.166e+22
27.38021,5.696e+22
27.58666,5.213e+22
27.68138,5.352e+22
27.85341,4.496e+22
27.99206,7.01e+22
28.02818,1.968e+22
28.28763,4.271e+22
28.411,6.904e+22
28.46667,2.467e+22
28.58042,4.945e+22
28.67994,6.876e+22
28.80807,7.74e+22
28.8554,5.366e+22
28.95709,1.975e+22
29.05535,7.98e+21
29.21633,3.151e+22
29.25695,5.729e+22
29.31564,4.93e+21
29.53862,3.934e+22
29.54635,9.45e+21
29.71878,1.52e+21
29.78671,4.043e+22
29.83706,6.946e+22
29.87302,1.531e+22
30.06253,1.756e+22
30.16118,2.748e+22
30.24533,7.652e+22
30.32914,7.097e+22
30.35956,1.767e+22
30.5173,7.28e+21
30.73298,2.48e+22
30.87478,4.478e+22
31.05366,7.316e+22
31.0725,1.22e+21
31.15884,3.822e+22
31.24977,2.049e+22
31.36159,3.468e+22
31.47478,6.605e+22
31.51563,1.165e+22
31.58749,1.39e+22
31.76752,2.298e+22
31.86067,2.527e+22
31.90915,8.99e+21
32.01248,3.385e+22
32.09216,1.349e+22
32.29719,1.279e+22
32.37639,1.617e+22
32.44827,6.425e+22
32.45126,1.535e+22
32.57006,5.042e+22
32.6776,7.957e+22
32.80673,4.689e+22
32.88719,4.248e+22
33.05638,4.581e+22
33.22119,3.099e+22
33.35894,1.969e+22
33.51389,5.133e+22
33.58504,5.345e+22
33.60957,3.202e+22
33.6478,2.821e+22
33.70115,4.18e+22
33.73499,7.048e+22
33.79757,8.54e+21
33.88168,2.437e+22
34.09569,2.459e+22
34.17597,5.795e+22
34.27121,7.08e+21
34.34243,1.599e+22
34.54442,6.884e+22
34.56818,1.327e+22
34.645,4.552e+22
34.7112,5.287e+22
34.86813,6.529e+22
35.06362,5.463e+22
35.12369,7.081e+22
35.24505,4.944e+22
35.45112,3.599e+22
35.4948,1.016e+22
35.59766,3.723e+22
35.66063,1.89e+22
35.74056,8.69e+21
35.83494,3.89e+22
35.92149,3.698e+22
35.98253,5.064e+22
36.07387,4.951e+22
36.15872,1.44e+21
36.29392,5.413e+22
36.40256,5.848e+22
36.41857,1.584e+22
36.60193,4.826e+22
36.73974,5.627e+22
36.8187,1.444e+22
37.10429,3.338e+22
37.17548,3.126e+22
37.2472,6.316e+22
37.2814,4.38e+21
37.33575,4.534e+22
37.47759,1.922e+22
37.58072,3.899e+22
37.67098,3.804e+22
37.78376,5.669e+22
37.84426,1.122e+22
38.02768,2.575e+22
38.08064,1.716e+22
38.21676,6.82e+21
38.39972,7.395e+22
38.40161,2.327e+22
38.54198,4.248e+22
38.69816,6.586e+22
38.70596,9.67e+21
38.87952,2.71e+21
38.95451,1.597e+22
38.99525,4.832e+22
39.06946,6.378e+22
39.19097,1.863e+22
39.21833,3.789e+22
39.46398,4.216e+22
39.51638,4.74e+22
39.5328,1.428e+22
39.68396,2.365e+22
39.7257,3.902e+22
39.90346,1.76e+21
40.1843,5.102e+22
40.31878,4.76e+22
40.45822,4.04e+21
40.48589,1.86e+22
40.50332,4.54e+21
40.5753,3.22e+22
40.7062,7.11e+22
40.77996,4.96e+22
40.91274,7.161e+22
41.02474,5.723e+22
41.10156,6.285e+22
41.11747,1.005e+22
41.17571,7.51e+21
41.29424,1.224e+22
41.31436,1.464e+22
41.38189,3.773e+22
41.51806,4.501e+22
41.62454,2.911e+22
41.65499,4.177e+22
41.74812,6.216e+22
41.81634,2.48e+21
41.90209,6.009e+22
41.99938,5.363e+22
42.07556,5.377e+22
42.15491,7.104e+22
42.1679,1.221e+22
42.23162,2.251e+22
42.39347,6.5e+22
42.43723,1.346e+22
42.4639,7.127e+22
42.5363,1.48e+21
42.76367,1.241e+22
42.78841,2.335e+22
42.92734,2.848e+22
43.12991,7.46e+21
43.21673,6.975e+22
43.30854,1.373e+22
43.46907,4.468e+22
43.5641,6.891e+22
43.71316,9.85e+21
43.7785,2.577e+22
43.82553,5.574e+22
43.89474,2.18e+21
44.05967,8.43e+21
44.27151,4.03e+22
44.39705,5.077e+22
44.41755,6.142e+22
44.50177,5.566e+22
44.53068,5.06e+21
44.716,3.568e+22
44.8207,3.413e+22
45.04171,2.662e+22
45.16317,1.146e+22
45.20542,1.918e+22
45.2356,3.393e+22
45.32133,2.882e+22
45.47185,3.863e+22
45.59012,3.319e+22
45.67586,6.762e+22
45.78822,5.806e+22
45.84582,1.55e+22
45.94545,2.926e+22
46.09433,4.784e+22
46.23323,4.886e+22
46.46631,6.089e+22
46.52748,5.522e+22
46.61864,1.2e+22
46.71897,2.935e+22
46.8003,2.856e+22
46.85123,1.923e+22
47.02507,2.818e+22
47.17503,5.234e+22
47.34653,4.974e+22
47.51004,5.065e+22
47.58568,5.519e+22
47.65507,2.47e+22
47.88775,4.266e+22
47.92132,6.707e+22
47.93528,1.351e+22
48.00425,3.979e+22
48.09448,4.442e+22
48.11305,6.04e+22
48.11577,1.674e+22
48.24149,6.786e+22
48.33836,2.625e+22
48.47427,2.08e+22
48.66451,6.854e+22
48.80775,1.239e+22
48.85787,3.476e+22
49.02055,4.461e+22
49.06548,4.424e+22
49.16764,2.153e+22
49.27354,4.465e+22
49.39783,4.539e+22
49.43099,2.325e+22
49.46122,1.602e+22
49.5652,7.613e+22
49.68216,3.738e+22
49.74198,6.077e+22
49.7578,8.38e+21
49.96939,1.69e+22
50.04279,3.842e+22
50.09428,3.958e+22
50.21147,2.82e+21
50.34882,2.281e+22
50.41376,1.744e+22
50.48597,3.849e+22
50.55747,9.57e+21
50.60721,4.662e+22
50.68609,5.254e+22
50.72717,3.897e+22
50.76966,3.46e+22
50.96197,1.637e+22
51.08739,1.389e+22
51.29959,4.487e+22
51.34044,4.994e+22
51.44639,1.66e+21
51.62602,2.207e+22
51.69888,2.908e+22
51.76263,4.768e+22
51.82722,2.834e+22
51.94904,7.11e+21
52.17613,5.915e+22
52.20608,1.682e+22
52.39036,3.109e+22
52.45023,6.234e+22
52.67381,4.489e+22
52.69226,5.66e+21
52.73438,1.638e+22
52.82655,5.822e+22
52.89444,1.186e+22
53.13557,7.403e+22
53.23171,1.751e+22
53.30614,3.34e+22
53.35768,2.245e+22
53.4773,3.696e+22
53.6087,4.778e+22
53.75727,5.822e+22
53.79908,6.617e+22
53.86221,1.074e+22
54.0686,3.595e+22
54.14467,6.788e+22
54.2828,1.821e+22
54.38632,4.866e+22
54.73848,5.834e+22
54.87683,4.841e+22
55.00853,3e+19
55.12081,1.694e+22
55.22639,1.791e+22
55.25911,8.61e+21
55.37137,3.717e+22
55.45432,5.738e+22
55.59111,8.326e+22
55.59396,8.75e+21
55.7183,1.048e+22
55.80987,6.75e+21
55.83306,3.238e+22
55.90896,3.672e+22
56.08347,4.914e+22
56.25215,7.044e+22
56.31323,4.84e+21
56.37546,5.695e+22
56.47631,4.16e+21
56.53348,5.251e+22
56.66333,5.344e+22
56.80985,6.827e+22
56.88067,5.02e+21
56.99805,4.574e+22
57.04972,4.08e+21
57.12835,2.836e+22
57.22019,6.199e+22
57.35626,1.54e+21
57.5019,6.41e+21
57.64224,1.954e+22
57.69521,6.79e+21
57.7598,3.232e+22
57.83718,3.771e+22
57.84165,3.527e+22
57.92846,6.319e+22
58.002,5.409e+22
58.11443,5.882e+22
58.18918,6.976e+22
58.28258,7.255e+22
58.41296,2.219e+22
58.53919,4.421e+22
58.55716,4.743e+22
58.58775,3.035e+22
58.6917,5.041e+22
58.8441,7.249e+22
58.86933,3.463e+22
59.01183,7.044e+22
59.0595,2.23e+22
59.12685,2.881e+22
59.17575,1.28e+21
59.19021,1.895e+22
59.34389,6.304e+22
59.43001,1.291e+22
59.56883,5.387e+22
59.70814,5.314e+22
59.80438,1.92e+21
59.89612,2.896e+22
60.14398,5.407e+22
60.31406,7.727e+22
60.40364,5.208e+22
60.43665,1.655e+22
60.51314,3.678e+22
60.62287,6.411e+22
60.77683,6.42e+22
60.9037,4.102e+22
61.05194,5.756e+22
61.1351,6.468e+22
61.1871,2.329e+22
61.31561,2.886e+22
61.62201,4.893e+22
61.6721,5.88e+22
61.80425,4.641e+22
61.90062,6.824e+22
61.97136,2.345e+22
62.02836,1.21e+21
62.1429,2.061e+22
62.16198,2.03e+22
62.21301,5.113e+22
62.42712,6.015e+22
62.60237,8.85e+21
62.61889,2.561e+22
62.77877,5.38e+21
62.81248,2.269e+22
62.91784,2.956e+22
62.98639,6.362e+22
63.11905,3.82e+21
63.16715,8.961e+22
63.19131,2.216e+22
63.25071,2.727e+22
63.34712,5.004e+22
63.43351,1.954e+22
63.4749,4.878e+22
63.54842,4.483e+22
63.58355,2.512e+22
63.66547,8.739e+22
63.90354,4.013e+22
63.95702,4.642e+22
64.10099,6.907e+22
64.17583,1.371e+22
64.25515,2.207e+22
64.37519,4.825e+22
64.58256,7.371e+22
64.67579,1.619e+22
64.90191,5.493e+22
65.04731,4.449e+22
65.18517,3.29e+21
65.36574,1.279e+22
65.50825,5.335e+22
65.55231,6.806e+22
65.60851,1.716e+22
65.64974,2.18e+22
65.87551,4.507e+22
65.95394,3.912e+22
66.10057,2.36e+21
66.31703,5.077e+22
66.34567,2.451e+22
66.55472,9.38e+21
66.8426,2.342e+22
67.04431,2.795e+22
67.20741,5.516e+22
67.26582,4.313e+22
67.36371,4.594e+22
67.54745,5.672e+22
67.58149,1.076e+22
67.66188,4.08e+22
67.77166,5.99e+22
68.07474,6.894e+22
68.23686,3.675e+22
68.40215,6.913e+22
68.4531,1.517e+22
68.62823,3.786e+22
68.64218,7.457e+22
68.66664,1.706e+22
68.7323,1.507e+22
68.77242,3.108e+22
68.8823,1.977e+22
68.93073,6.752e+22
69.10388,1.065e+22
69.14208,3.712e+22
69.28575,2.67e+21
69.3813,6.539e+22
69.52758,1.627e+22
69.70774,1.028e+22
69.7723,2.264e+22
69.89021,3.902e+22
69.95149,5.37e+22
70.04669,6.4e+22
70.06978,6.296e+22
70.15191,8.233e+22
70.38515,2.462e+22
70.43419,3.66e+21
70.44472,3.067e+22
70.54681,5.069e+22
70.65662,6.424e+22
70.81328,5.544e+22
70.88095,3.725e+22
70.9043,1.117e+22
71.00095,1.882e+22
71.04556,1.972e+22
71.09106,2.471e+22
71.14986,2.914e+22
71.19993,6.936e+22
71.23188,2.9e+21
71.30752,1.475e+22
71.45258,6.103e+22
71.55701,1.607e+22
71.723,3.716e+22
71.85811,4.461e+22
71.97378,2.841e+22
72.0797,4.802e+22
72.18634,8.055e+22
72.32967,2.813e+22
72.44003,4.721e+22
72.58845,6.833e+22
72.61556,6.088e+22
72.6868,4.474e+22
72.74363,1.13e+22
72.86596,5.297e+22
73.11398,4.828e+22
73.15483,5.135e+22
73.20386,4.866e+22
73.31228,7.302e+22
73.45632,3.81e+21
73.68612,2.572e+22
73.78782,6.176e+22
73.82226,2.823e+22
73.90662,3.78e+22
74.03096,5.096e+22
74.07146,2.863e+22
74.10343,8.83e+21
74.17342,1.726e+22
74.27499,4.821e+22
74.54084,5.919e+22
74.56735,2.9e+21
74.65712,1.851e+22
74.69433,2.153e+22
74.75159,1.314e+22
74.79497,3.084e+22
74.90445,2.935e+22
75.04523,4.618e+22
75.09615,8.701e+22
75.12751,1.759e+22
75.17449,7.231e+22
75.36076,3.488e+22
75.4675,1.555e+22
75.5178,5.168e+22
75.5678,1.127e+22
75.67077,2.989e+22
75.71836,5.693e+22
75.78043,1.115e+22
75.97463,7.054e+22
75.99571,8.45e+21
76.08896,2.037e+22
76.21752,1.687e+22
76.30805,3.812e+22
76.54682,3.918e+22
76.69096,6.615e+22
76.74075,4.157e+22
76.81126,3.661e+22
76.88621,9.3e+21
76.9607,2.079e+22
77.0718,3.618e+22
77.10791,4.756e+22
77.3056,3.069e+22
77.45311,6.963e+22
77.54497,6.955e+22
77.63115,2.245e+22
78.00709,5.092e+22
78.73237,1.298e+22
79.4981,1.836e+22
80.30213,6.536e+22
81.15257,3.464e+22
81.86614,5.136e+22
82.75234,6.093e+22
83.50073,6.474e+22
84.34855,5.537e+22
85.17409,7.103e+22
86.10385,4.297e+22
86.83434,3.22e+22
87.68579,3.753e+22
88.59668,5.485e+22
89.42102,7.036e+22
90.3953,4.394e+22
91.2251,5.737e+22
92.12425,1.77e+21


==> figures_concentration_evolution_sia2.csv <==
time,concentration
0.03673494,1.09e+21
0.2327764,3.161e+22
0.2519053,4.928e+22
0.2960044,6.35e+22
0.396362,7.572e+22
0.5890436,8.541e+22
0.7216871,9.44e+22
0.9624393,1.0311e+23
0.9794703,1.1034e+23
1.06235,1.1706e+23
1.123571,1.2403e+23
1.177547,1.3043e+23
1.310741,1.3677e+23
1.414884,1.4259e+23
1.460096,1.4844e+23
1.540711,1.5435e+23
1.667981,1.5962e+23
1.717394,1.6411e+23
1.845261,1.6902e+23
1.986934,1.7481e+23
2.010117,1.7818e+23
2.08185,1.8298e+23
2.140196,1.8768e+23
2.308877,1.9463e+23
2.550646,1.9855e+23
2.751888,2.0235e+23
2.864229,2.0731e+23
2.939886,2.1291e+23
3.000025,2.1629e+23
3.029395,2.2082e+23
3.086098,2.2551e+23
3.246117,2.2922e+23
3.270941,2.341e+23
3.313711,2.3874e+23
3.366692,2.4302e+23
3.444893,2.4782e+23
3.506479,2.5059e+23
3.526259,2.5441e+23
3.550417,2.5843e+23
3.761434,2.6276e+23
4.074737,2.6649e+23
4.178056,2.7082e+23
4.21468,2.7437e+23
4.256831,2.791e+23
4.329074,2.8435e+23
4.447161,2.9059e+23
4.558976,2.9486e+23
4.663933,2.987e+23
4.883422,3.0309e+23
5.147286,3.0781e+23
5.214909,3.1197e+23
5.259618,3.154e+23
5.306917,3.1959e+23
5.363987,3.2363e+23
5.463636,3.2783e+23
5.561271,3.3206e+23
5.621961,3.3626e+23
5.770073,3.401e+23
5.838414,3.4331e+23
6.017824,3.4694e+23
6.051462,3.5069e+23
6.162296,3.5368e+23
6.284507,3.589e+23
6.387993,3.6293e+23
6.576284,3.6764e+23
6.649888,3.7139e+23
6.787799,3.7496e+23
6.955401,3.7921e+23
7.065772,3.8271e+23
7.20946,3.8728e+23
7.256801,3.9086e+23
7.296416,3.9336e+23
7.414645,3.968e+23
7.535581,4.0112e+23
7.674552,4.034e+23
7.797662,4.073e+23
7.830566,4.1115e+23
7.92217,4.1427e+23
8.082809,4.1789e+23
8.153621,4.2053e+23
8.193163,4.2404e+23
8.247501,4.2825e+23
8.298038,4.3252e+23
8.341877,4.3683e+23
8.514946,4.4042e+23
8.646172,4.4416e+23
8.653042,4.4795e+23
8.733056,4.5103e+23
8.788673,4.5405e+23
8.835144,4.5869e+23
8.911597,4.6228e+23
8.972903,4.6531e+23
9.03843,4.7001e+23
9.120356,4.7292e+23
9.308583,4.7772e+23
9.385458,4.8138e+23
9.575022,4.846e+23
9.639667,4.8843e+23
9.666499,4.9062e+23
9.759697,4.952e+23
9.852626,4.9851e+23
9.984418,5.0274e+23
10.04095,5.0483e+23
10.11187,5.0827e+23
10.17425,5.1224e+23
10.23186,5.1683e+23
10.29525,5.2075e+23
10.36542,5.242e+23
10.40102,5.2708e+23
10.44259,5.3038e+23
10.63448,5.3346e+23
10.81947,5.3774e+23
10.92529,5.4139e+23
10.99421,5.4533e+23
11.0781,5.4802e+23
11.15036,5.5124e+23
11.31933,5.5442e+23
11.44109,5.5699e+23
11.51171,5.6045e+23
11.65091,5.6391e+23
11.80547,5.6691e+23
11.89495,5.7153e+23
11.99995,5.7456e+23
12.19318,5.7922e+23
12.23284,5.8233e+23
12.43431,5.8619e+23
12.50484,5.9026e+23
12.55029,5.9245e+23
12.66966,5.9509e+23
12.71663,5.9824e+23
12.86936,6.0105e+23
12.96138,6.0512e+23
13.02885,6.0755e+23
13.13365,6.1093e+23
13.26899,6.1415e+23
13.40534,6.1592e+23
13.54952,6.1921e+23
13.5929,6.2274e+23
13.61515,6.2563e+23
13.76829,6.2878e+23
13.89342,6.3285e+23
13.93721,6.349e+23
14.02693,6.3846e+23
14.21569,6.4221e+23
14.29062,6.4551e+23
14.35705,6.4874e+23
14.53565,6.5177e+23
14.5582,6.5441e+23
14.61912,6.5772e+23
14.66157,6.6112e+23
14.6979,6.6394e+23
14.72553,6.6711e+23
14.8029,6.6986e+23
14.83632,6.739e+23
14.99021,6.7798e+23
15.05066,6.806e+23
15.11298,6.8438e+23
15.26654,6.8797e+23
15.44039,6.9097e+23
15.53302,6.9484e+23
15.73494,6.9788e+23
15.86839,7.0094e+23
15.91331,7.0378e+23
16.05591,7.0651e+23
16.13668,7.0983e+23
16.17807,7.1363e+23
16.23492,7.1715e+23
16.37617,7.2008e+23
16.40429,7.2357e+23
16.43098,7.2637e+23
16.64312,7.311e+23
16.72806,7.3426e+23
16.80586,7.3785e+23
16.93728,7.4143e+23
17.01061,7.4532e+23
17.03331,7.4851e+23
17.22126,7.5418e+23
17.31431,7.5673e+23
17.33223,7.5916e+23
17.36655,7.633e+23
17.51444,7.6625e+23
17.62849,7.7144e+23
17.67832,7.7479e+23
17.70203,7.7703e+23
17.73874,7.807e+23
17.8201,7.8374e+23
17.97149,7.8651e+23
18.01555,7.9012e+23
18.11427,7.9332e+23
18.25182,7.9686e+23
18.41722,8.0154e+23
18.53126,8.0594e+23
18.64568,8.1031e+23
18.74216,8.1378e+23
18.76163,8.1562e+23
18.85532,8.1985e+23
18.89295,8.2315e+23
18.91003,8.2547e+23
19.03516,8.2921e+23
19.06946,8.338e+23
19.16961,8.3736e+23
19.23889,8.4124e+23
19.26329,8.4313e+23
19.3311,8.4639e+23
19.39683,8.4924e+23
19.55741,8.5352e+23
19.63937,8.5747e+23
19.76592,8.6065e+23
19.84353,8.6282e+23
19.9729,8.6789e+23
20.16365,8.7017e+23
20.21904,8.7464e+23
20.34214,8.7703e+23
20.44817,8.8163e+23
20.51758,8.8576e+23
20.56172,8.8937e+23
20.64004,8.9327e+23
20.69772,8.9625e+23
20.7945,8.9814e+23
20.90386,9.0121e+23
20.9835,9.0295e+23
21.03879,9.0685e+23
21.26441,9.0947e+23
21.38493,9.1288e+23
21.55222,9.1648e+23
21.66117,9.1952e+23
21.7649,9.2261e+23
21.85441,9.2519e+23
21.88937,9.2735e+23
21.96335,9.3205e+23
21.99064,9.3406e+23
22.12853,9.376e+23
22.21366,9.4107e+23
22.34569,9.4415e+23
22.44825,9.4696e+23
22.50102,9.4915e+23
22.68542,9.5256e+23
22.73862,9.5593e+23
22.86531,9.5887e+23
22.94272,9.62e+23
23.10593,9.6672e+23
23.22492,9.709e+23
23.24548,9.7346e+23
23.29272,9.7692e+23
23.40966,9.7977e+23
23.58454,9.8238e+23
23.65751,9.848e+23
23.79076,9.8726e+23
23.85209,9.9057e+23
23.9603,9.9435e+23
24.09646,9.9856e+23
24.13413,1.00113e+24
24.19461,1.00376e+24
24.22411,1.00716e+24
24.25043,1.00928e+24
24.32732,1.01237e+24
24.4283,1.0162e+24
24.4597,1.01919e+24
24.68148,1.0221e+24
24.76953,1.02572e+24
24.83434,1.02869e+24
24.87462,1.03146e+24
24.93861,1.03485e+24
24.97614,1.03896e+24
25.022,1.04193e+24
25.11675,1.04536e+24
25.25994,1.04905e+24
25.29018,1.05256e+24
25.44019,1.05497e+24
25.59346,1.06072e+24
25.749,1.06408e+24
25.82086,1.06618e+24
25.96175,1.07141e+24
26.03874,1.07496e+24
26.06971,1.0779e+24
26.16749,1.081e+24
26.22615,1.08362e+24
26.36228,1.0878e+24
26.43277,1.09191e+24
26.51109,1.09484e+24
26.76521,1.09814e+24
26.85636,1.10136e+24
26.97875,1.10352e+24
27.04504,1.10624e+24
27.09726,1.11033e+24
27.19073,1.1132e+24
27.2163,1.11701e+24
27.31633,1.11913e+24
27.38021,1.12201e+24
27.58666,1.12514e+24
27.68138,1.12941e+24
27.85341,1.13288e+24
27.99206,1.13709e+24
28.02818,1.13903e+24
28.28763,1.14233e+24
28.411,1.14676e+24
28.46667,1.14993e+24
28.58042,1.15322e+24
28.67994,1.15615e+24
28.80807,1.15925e+24
28.8554,1.16291e+24
28.95709,1.16687e+24
29.05535,1.16959e+24
29.21633,1.17441e+24
29.25695,1.17857e+24
29.31564,1.18224e+24
29.53862,1.18654e+24
29.54635,1.18837e+24
29.71878,1.19244e+24
29.78671,1.19668e+24
29.83706,1.19915e+24
29.87302,1.20108e+24
30.06253,1.2038e+24
30.16118,1.20676e+24
30.24533,1.21015e+24
30.32914,1.214e+24
30.35956,1.21575e+24
30.5173,1.21871e+24
30.73298,1.22203e+24
30.87478,1.22519e+24
31.05366,1.22795e+24
31.0725,1.23029e+24
31.15884,1.23326e+24
31.24977,1.2364e+24
31.36159,1.23992e+24
31.47478,1.2424e+24
31.51563,1.24444e+24
31.58749,1.24813e+24
31.76752,1.25128e+24
31.86067,1.25475e+24
31.90915,1.25813e+24
32.01248,1.26124e+24
32.09216,1.26464e+24
32.29719,1.26736e+24
32.37639,1.2703e+24
32.44827,1.27367e+24
32.45126,1.2754e+24
32.57006,1.27853e+24
32.6776,1.28203e+24
32.80673,1.28568e+24
32.88719,1.28934e+24
33.05638,1.29266e+24
33.22119,1.2959e+24
33.35894,1.29915e+24
33.51389,1.3019e+24
33.58504,1.30528e+24
33.60957,1.30793e+24
33.6478,1.31124e+24
33.70115,1.3146e+24
33.73499,1.31823e+24
33.79757,1.32103e+24
33.88168,1.3248e+24
34.09569,1.32752e+24
34.17597,1.33104e+24
34.27121,1.33346e+24
34.34243,1.33633e+24
34.54442,1.34221e+24
34.56818,1.34424e+24
34.645,1.3473e+24
34.7112,1.35082e+24
34.86813,1.35398e+24
35.06362,1.35763e+24
35.12369,1.36044e+24
35.24505,1.36341e+24
35.45112,1.36638e+24
35.4948,1.36939e+24
35.59766,1.37247e+24
35.66063,1.37569e+24
35.74056,1.37899e+24
35.83494,1.38341e+24
35.92149,1.38628e+24
35.98253,1.38907e+24
36.07387,1.39253e+24
36.15872,1.39461e+24
36.29392,1.3981e+24
36.40256,1.40138e+24
36.41857,1.40383e+24
36.60193,1.40895e+24
36.73974,1.41239e+24
36.8187,1.41405e+24
37.10429,1.41716e+24
37.17548,1.42051e+24
37.2472,1.42379e+24
37.2814,1.42621e+24
37.33575,1.42896e+24
37.47759,1.43194e+24
37.58072,1.43488e+24
37.67098,1.43783e+24
37.78376,1.44179e+24
37.84426,1.44401e+24
38.02768,1.45026e+24
38.08064,1.4545e+24
38.21676,1.45879e+24
38.39972,1.46301e+24
38.40161,1.46485e+24
38.54198,1.46824e+24
38.69816,1.47066e+24
38.70596,1.47264e+24
38.87952,1.47527e+24
38.95451,1.47799e+24
38.99525,1.48075e+24
39.06946,1.48465e+24
39.19097,1.48673e+24
39.21833,1.49026e+24
39.46398,1.49384e+24
39.51638,1.49738e+24
39.5328,1.50035e+24
39.68396,1.50389e+24
39.7257,1.50737e+24
39.90346,1.51034e+24
40.1843,1.51442e+24
40.31878,1.51776e+24
40.45822,1.51938e+24
40.48589,1.52244e+24
40.50332,1.52553e+24
40.5753,1.52922e+24
40.7062,1.53275e+24
40.77996,1.53495e+24
40.91274,1.53906e+24
41.02474,1.54207e+24
41.10156,1.54616e+24
41.11747,1.54764e+24
41.17571,1.55121e+24
41.29424,1.55568e+24
41.31436,1.56121e+24
41.38189,1.5634e+24
41.51806,1.56661e+24
41.62454,1.56889e+24
41.65499,1.57273e+24
41.74812,1.57613e+24
41.81634,1.57805e+24
41.90209,1.58081e+24
41.99938,1.58483e+24
42.07556,1.58786e+24
42.15491,1.59136e+24
42.1679,1.59365e+24
42.23162,1.59693e+24
42.39347,1.60059e+24
42.43723,1.60254e+24
42.4639,1.60594e+24
42.5363,1.60828e+24
42.76367,1.61149e+24
42.78841,1.61414e+24
42.92734,1.61788e+24
43.12991,1.62029e+24
43.21673,1.62504e+24
43.30854,1.62702e+24
43.46907,1.63128e+24
43.5641,1.63405e+24
43.71316,1.63588e+24
43.7785,1.63949e+24
43.82553,1.64264e+24
43.89474,1.64469e+24
44.05967,1.64832e+24
44.27151,1.65102e+24
44.39705,1.65427e+24
44.41755,1.65708e+24
44.50177,1.66021e+24
44.53068,1.66216e+24
44.716,1.66442e+24
44.8207,1.66781e+24
45.04171,1.67127e+24
45.16317,1.67506e+24
45.20542,1.67917e+24
45.2356,1.68223e+24
45.32133,1.68589e+24
45.47185,1.68878e+24
45.59012,1.69156e+24
45.67586,1.69439e+24
45.78822,1.69743e+24
45.84582,1.69929e+24
45.94545,1.7025e+24
46.09433,1.70573e+24
46.23323,1.70827e+24
46.46631,1.7142e+24
46.52748,1.718e+24
46.61864,1.72002e+24
46.71897,1.7229e+24
46.8003,1.72637e+24
46.85123,1.72914e+24
47.02507,1.7343e+24
47.17503,1.7371e+24
47.34653,1.73978e+24
47.51004,1.74249e+24
47.58568,1.74605e+24
47.65507,1.74763e+24
47.88775,1.75055e+24
47.92132,1.75374e+24
47.93528,1.75551e+24
48.00425,1.75781e+24
48.09448,1.76035e+24
48.11305,1.76333e+24
48.11577,1.76535e+24
48.24149,1.77052e+24
48.33836,1.7721e+24
48.47427,1.77593e+24
48.66451,1.78057e+24
48.80775,1.783e+24
48.85787,1.78679e+24
49.02055,1.79003e+24
49.06548,1.79327e+24
49.16764,1.79631e+24
49.27354,1.80008e+24
49.39783,1.80337e+24
49.43099,1.80489e+24
49.46122,1.80828e+24
49.5652,1.81228e+24
49.68216,1.81601e+24
49.74198,1.81893e+24
49.7578,1.82127e+24
49.96939,1.82496e+24
50.04279,1.82855e+24
50.09428,1.83234e+24
50.21147,1.83489e+24
50.34882,1.83867e+24
50.41376,1.84164e+24
50.48597,1.84435e+24
50.55747,1.84631e+24
50.60721,1.84928e+24
50.68609,1.85216e+24
50.72717,1.85533e+24
50.76966,1.85785e+24
50.96197,1.86129e+24
51.08739,1.86269e+24
51.29959,1.86564e+24
51.34044,1.86848e+24
51.44639,1.87084e+24
51.62602,1.87352e+24
51.69888,1.87637e+24
51.76263,1.87934e+24
51.82722,1.88247e+24
51.94904,1.88551e+24
52.17613,1.8895e+24
52.20608,1.89146e+24
52.39036,1.89425e+24
52.45023,1.89708e+24
52.67381,1.89964e+24
52.69226,1.90168e+24
52.73438,1.90462e+24
52.82655,1.90821e+24
52.89444,1.91044e+24
53.13557,1.91447e+24
53.23171,1.91667e+24
53.30614,1.92013e+24
53.35768,1.92295e+24
53.4773,1.92575e+24
53.6087,1.92854e+24
53.75727,1.93184e+24
53.79908,1.93526e+24
53.86221,1.93723e+24
54.0686,1.94204e+24
54.14467,1.94472e+24
54.2828,1.94694e+24
54.38632,1.9499e+24
54.73848,1.95266e+24
54.87683,1.95785e+24
55.00853,1.96034e+24
55.12081,1.96471e+24
55.22639,1.96756e+24
55.25911,1.97141e+24
55.37137,1.97453e+24
55.45432,1.97796e+24
55.59111,1.98102e+24
55.59396,1.98319e+24
55.7183,1.98657e+24
55.80987,1.99087e+24
55.83306,1.99428e+24
55.90896,1.9971e+24
56.08347,1.99981e+24
56.25215,2.00226e+24
56.31323,2.00425e+24
56.37546,2.00676e+24
56.47631,2.00873e+24
56.53348,2.01257e+24
56.66333,2.01642e+24
56.80985,2.01998e+24
56.88067,2.02215e+24
56.99805,2.02567e+24
57.04972,2.02793e+24
57.12835,2.03045e+24
57.22019,2.03515e+24
57.35626,2.03742e+24
57.5019,2.04114e+24
57.64224,2.04421e+24
57.69521,2.04794e+24
57.7598,2.05071e+24
57.83718,2.05486e+24
57.84165,2.05799e+24
57.92846,2.06229e+24
58.002,2.06396e+24
58.11443,2.06823e+24
58.18918,2.07122e+24
58.28258,2.07462e+24
58.41296,2.07757e+24
58.53919,2.08095e+24
58.55716,2.08453e+24
58.58775,2.08676e+24
58.6917,2.08921e+24
58.8441,2.09186e+24
58.86933,2.09405e+24
59.01183,2.09908e+24
59.0595,2.10109e+24
59.12685,2.10607e+24
59.17575,2.10849e+24
59.19021,2.11146e+24
59.34389,2.11464e+24
59.43001,2.11708e+24
59.56883,2.1214e+24
59.70814,2.12396e+24
59.80438,2.1265e+24
59.89612,2.13038e+24
60.14398,2.1334e+24
60.31406,2.13646e+24
60.40364,2.13974e+24
60.43665,2.14177e+24
60.51314,2.14494e+24
60.62287,2.14744e+24
60.77683,2.1511e+24
60.9037,2.1543e+24
61.05194,2.15669e+24
61.1351,2.15873e+24
61.1871,2.16121e+24
61.31561,2.16433e+24
61.62201,2.16703e+24
61.6721,2.16979e+24
61.80425,2.17208e+24
61.90062,2.175e+24
61.97136,2.1767e+24
62.02836,2.17946e+24
62.1429,2.18372e+24
62.16198,2.18749e+24
62.21301,2.19008e+24
62.42712,2.1936e+24
62.60237,2.19584e+24
62.61889,2.19869e+24
62.77877,2.20287e+24
62.81248,2.20552e+24
62.91784,2.20841e+24
62.98639,2.21133e+24
63.11905,2.21395e+24
63.16715,2.21895e+24
63.19131,2.22132e+24
63.25071,2.22525e+24
63.34712,2.22792e+24
63.43351,2.23172e+24
63.4749,2.23679e+24
63.54842,2.23965e+24
63.58355,2.24439e+24
63.66547,2.2476e+24
63.90354,2.2498e+24
63.95702,2.25254e+24
64.10099,2.25552e+24
64.17583,2.25721e+24
64.25515,2.26004e+24
64.37519,2.26292e+24
64.58256,2.26582e+24
64.67579,2.26837e+24
64.90191,2.2719e+24
65.04731,2.27536e+24
65.18517,2.2772e+24
65.36574,2.28062e+24
65.50825,2.28427e+24
65.55231,2.28625e+24
65.60851,2.2881e+24
65.64974,2.29203e+24
65.87551,2.29485e+24
65.95394,2.29776e+24
66.10057,2.30056e+24
66.31703,2.30464e+24
66.34567,2.30805e+24
66.55472,2.31133e+24
66.8426,2.31471e+24
67.04431,2.31896e+24
67.20741,2.32216e+24
67.26582,2.32526e+24
67.36371,2.3283e+24
67.54745,2.33172e+24
67.58149,2.33504e+24
67.66188,2.33812e+24
67.77166,2.34199e+24
68.07474,2.34481e+24
68.23686,2.34825e+24
68.40215,2.35204e+24
68.4531,2.35492e+24
68.62823,2.35768e+24
68.64218,2.36021e+24
68.66664,2.362e+24
68.7323,2.36576e+24
68.77242,2.36884e+24
68.8823,2.37283e+24
68.93073,2.37619e+24
69.10388,2.37804e+24
69.14208,2.38155e+24
69.28575,2.38472e+24
69.3813,2.38907e+24
69.52758,2.39129e+24
69.70774,2.39384e+24
69.7723,2.39674e+24
69.89021,2.39993e+24
69.95149,2.40254e+24
70.04669,2.40533e+24
70.06978,2.40865e+24
70.15191,2.41167e+24
70.38515,2.41372e+24
70.43419,2.41652e+24
70.44472,2.41949e+24
70.54681,2.42351e+24
70.65662,2.42684e+24
70.81328,2.43002e+24
70.88095,2.4339e+24
70.9043,2.43529e+24
71.00095,2.43915e+24
71.04556,2.44149e+24
71.09106,2.44417e+24
71.14986,2.44754e+24
71.19993,2.45034e+24
71.23188,2.45236e+24
71.30752,2.45494e+24
71.45258,2.45768e+24
71.55701,2.45911e+24
71.723,2.46233e+24
71.85811,2.46543e+24
71.97378,2.46861e+24
72.0797,2.47146e+24
72.18634,2.47445e+24
72.32967,2.47629e+24
72.44003,2.47967e+24
72.58845,2.48392e+24
72.61556,2.48734e+24
72.6868,2.48999e+24
72.74363,2.49236e+24
72.86596,2.49539e+24
73.11398,2.49869e+24
73.15483,2.50168e+24
73.20386,2.50527e+24
73.31228,2.50793e+24
73.45632,2.51022e+24
73.68612,2.51317e+24
73.78782,2.51592e+24
73.82226,2.51794e+24
73.90662,2.52167e+24
74.03096,2.5246e+24
74.07146,2.52872e+24
74.10343,2.53304e+24
74.17342,2.53622e+24
74.27499,2.53929e+24
74.54084,2.54266e+24
74.56735,2.54478e+24
74.65712,2.54793e+24
74.69433,2.55097e+24
74.75159,2.55347e+24
74.79497,2.55643e+24
74.90445,2.56007e+24
75.04523,2.56341e+24
75.09615,2.56662e+24
75.12751,2.56858e+24
75.17449,2.57113e+24
75.36076,2.57454e+24
75.4675,2.57766e+24
75.5178,2.58044e+24
75.5678,2.58303e+24
75.67077,2.58556e+24
75.71836,2.58963e+24
75.78043,2.59244e+24
75.97463,2.59574e+24
75.99571,2.59748e+24
76.08896,2.60093e+24
76.21752,2.60382e+24
76.30805,2.60841e+24
76.54682,2.61144e+24
76.69096,2.61443e+24
76.74075,2.61793e+24
76.81126,2.62196e+24
76.88621,2.62446e+24
76.9607,2.62779e+24
77.0718,2.63071e+24
77.10791,2.63381e+24
77.3056,2.63734e+24
77.45311,2.64026e+24
77.54497,2.64347e+24
77.63115,2.64519e+24
78.00709,2.65811e+24
78.73237,2.68102e+24
79.4981,2.70482e+24
80.30213,2.73262e+24
81.15257,2.76181e+24
81.86614,2.78955e+24
82.75234,2.81404e+24
83.50073,2.84386e+24
84.34855,2.86796e+24
85.17409,2.88699e+24
86.10385,2.91863e+24
86.83434,2.93619e+24
87.68579,2.98175e+24
88.59668,3.0116e+24
89.42102,3.04272e+24
90.3953,3.07712e+24
91.2251,3.10056e+24
92.12425,3.12006e+24


==> figures_concentration_evolution_sia30.csv <==
time,concentration
0.03673494,1.4e+20
0.2327764,4.6e+20
0.2519053,6.3e+20
0.2960044,9e+20
0.396362,1.22e+21
0.5890436,1.72e+21
0.7216871,2.2e+21
0.9624393,2.87e+21
0.9794703,3.06e+21
1.06235,3.55e+21
1.123571,4.09e+21
1.177547,4.43e+21
1.310741,4.84e+21
1.414884,5.23e+21
1.460096,5.84e+21
1.540711,6.24e+21
1.667981,6.67e+21
1.717394,6.91e+21
1.845261,7.43e+21
1.986934,8.04e+21
2.010117,8.15e+21
2.08185,8.47e+21
2.140196,8.78e+21
2.308877,9.71e+21
2.550646,9.87e+21
2.751888,1.014e+22
2.864229,1.052e+22
2.939886,1.112e+22
3.000025,1.132e+22
3.029395,1.16e+22
3.086098,1.209e+22
3.246117,1.229e+22
3.270941,1.275e+22
3.313711,1.311e+22
3.366692,1.356e+22
3.444893,1.394e+22
3.506479,1.408e+22
3.526259,1.43e+22
3.550417,1.461e+22
3.761434,1.509e+22
4.074737,1.555e+22
4.178056,1.61e+22
4.21468,1.636e+22
4.256831,1.685e+22
4.329074,1.735e+22
4.447161,1.808e+22
4.558976,1.853e+22
4.663933,1.884e+22
4.883422,1.93e+22
5.147286,1.981e+22
5.214909,2.041e+22
5.259618,2.072e+22
5.306917,2.103e+22
5.363987,2.148e+22
5.463636,2.196e+22
5.561271,2.239e+22
5.621961,2.297e+22
5.770073,2.333e+22
5.838414,2.359e+22
6.017824,2.392e+22
6.051462,2.424e+22
6.162296,2.446e+22
6.284507,2.508e+22
6.387993,2.557e+22
6.576284,2.631e+22
6.649888,2.677e+22
6.787799,2.713e+22
6.955401,2.767e+22
7.065772,2.806e+22
7.20946,2.869e+22
7.256801,2.907e+22
7.296416,2.924e+22
7.414645,2.962e+22
7.535581,3.011e+22
7.674552,3.031e+22
7.797662,3.078e+22
7.830566,3.124e+22
7.92217,3.168e+22
8.082809,3.205e+22
8.153621,3.228e+22
8.193163,3.266e+22
8.247501,3.305e+22
8.298038,3.359e+22
8.341877,3.421e+22
8.514946,3.458e+22
8.646172,3.514e+22
8.653042,3.557e+22
8.733056,3.586e+22
8.788673,3.603e+22
8.835144,3.668e+22
8.911597,3.712e+22
8.972903,3.741e+22
9.03843,3.802e+22
9.120356,3.837e+22
9.308583,3.895e+22
9.385458,3.934e+22
9.575022,3.981e+22
9.639667,4.013e+22
9.666499,4.033e+22
9.759697,4.095e+22
9.852626,4.132e+22
9.984418,4.174e+22
10.04095,4.199e+22
10.11187,4.236e+22
10.17425,4.281e+22
10.23186,4.347e+22
10.29525,4.393e+22
10.36542,4.439e+22
10.40102,4.471e+22
10.44259,4.504e+22
10.63448,4.55e+22
10.81947,4.606e+22
10.92529,4.656e+22
10.99421,4.701e+22
11.0781,4.722e+22
11.15036,4.751e+22
11.31933,4.781e+22
11.44109,4.803e+22
11.51171,4.831e+22
11.65091,4.881e+22
11.80547,4.914e+22
11.89495,4.982e+22
11.99995,5.022e+22
12.19318,5.075e+22
12.23284,5.108e+22
12.43431,5.166e+22
12.50484,5.205e+22
12.55029,5.236e+22
12.66966,5.266e+22
12.71663,5.291e+22
12.86936,5.318e+22
12.96138,5.373e+22
13.02885,5.391e+22
13.13365,5.439e+22
13.26899,5.471e+22
13.40534,5.487e+22
13.54952,5.534e+22
13.5929,5.585e+22
13.61515,5.614e+22
13.76829,5.658e+22
13.89342,5.697e+22
13.93721,5.714e+22
14.02693,5.756e+22
14.21569,5.793e+22
14.29062,5.843e+22
14.35705,5.882e+22
14.53565,5.915e+22
14.5582,5.949e+22
14.61912,5.986e+22
14.66157,6.021e+22
14.6979,6.06e+22
14.72553,6.088e+22
14.8029,6.118e+22
14.83632,6.168e+22
14.99021,6.233e+22
15.05066,6.258e+22
15.11298,6.309e+22
15.26654,6.361e+22
15.44039,6.4e+22
15.53302,6.454e+22
15.73494,6.483e+22
15.86839,6.538e+22
15.91331,6.569e+22
16.05591,6.609e+22
16.13668,6.655e+22
16.17807,6.695e+22
16.23492,6.744e+22
16.37617,6.78e+22
16.40429,6.812e+22
16.43098,6.838e+22
16.64312,6.897e+22
16.72806,6.935e+22
16.80586,6.983e+22
16.93728,7.036e+22
17.01061,7.096e+22
17.03331,7.131e+22
17.22126,7.209e+22
17.31431,7.237e+22
17.33223,7.275e+22
17.36655,7.336e+22
17.51444,7.361e+22
17.62849,7.44e+22
17.67832,7.478e+22
17.70203,7.491e+22
17.73874,7.552e+22
17.8201,7.582e+22
17.97149,7.616e+22
18.01555,7.672e+22
18.11427,7.698e+22
18.25182,7.755e+22
18.41722,7.818e+22
18.53126,7.885e+22
18.64568,7.945e+22
18.74216,7.998e+22
18.76163,8.014e+22
18.85532,8.078e+22
18.89295,8.109e+22
18.91003,8.128e+22
19.03516,8.178e+22
19.06946,8.248e+22
19.16961,8.291e+22
19.23889,8.339e+22
19.26329,8.355e+22
19.3311,8.392e+22
19.39683,8.429e+22
19.55741,8.494e+22
19.63937,8.537e+22
19.76592,8.57e+22
19.84353,8.603e+22
19.9729,8.688e+22
20.16365,8.704e+22
20.21904,8.755e+22
20.34214,8.783e+22
20.44817,8.846e+22
20.51758,8.907e+22
20.56172,8.946e+22
20.64004,8.981e+22
20.69772,9.014e+22
20.7945,9.03e+22
20.90386,9.06e+22
20.9835,9.076e+22
21.03879,9.134e+22
21.26441,9.171e+22
21.38493,9.221e+22
21.55222,9.253e+22
21.66117,9.283e+22
21.7649,9.316e+22
21.85441,9.345e+22
21.88937,9.375e+22
21.96335,9.443e+22
21.99064,9.476e+22
22.12853,9.531e+22
22.21366,9.575e+22
22.34569,9.605e+22
22.44825,9.652e+22
22.50102,9.684e+22
22.68542,9.73e+22
22.73862,9.779e+22
22.86531,9.815e+22
22.94272,9.861e+22
23.10593,9.948e+22
23.22492,9.983e+22
23.24548,1.0016e+23
23.29272,1.0057e+23
23.40966,1.0098e+23
23.58454,1.0122e+23
23.65751,1.014e+23
23.79076,1.0164e+23
23.85209,1.0204e+23
23.9603,1.0248e+23
24.09646,1.0321e+23
24.13413,1.036e+23
24.19461,1.0392e+23
24.22411,1.0445e+23
24.25043,1.0476e+23
24.32732,1.0506e+23
24.4283,1.0559e+23
24.4597,1.0602e+23
24.68148,1.0644e+23
24.76953,1.0707e+23
24.83434,1.0764e+23
24.87462,1.079e+23
24.93861,1.0835e+23
24.97614,1.0895e+23
25.022,1.0939e+23
25.11675,1.0972e+23
25.25994,1.103e+23
25.29018,1.107e+23
25.44019,1.1104e+23
25.59346,1.1197e+23
25.749,1.1245e+23
25.82086,1.1269e+23
25.96175,1.1347e+23
26.03874,1.1401e+23
26.06971,1.1443e+23
26.16749,1.1479e+23
26.22615,1.1524e+23
26.36228,1.1579e+23
26.43277,1.1615e+23
26.51109,1.1655e+23
26.76521,1.1692e+23
26.85636,1.1723e+23
26.97875,1.1754e+23
27.04504,1.1799e+23
27.09726,1.1876e+23
27.19073,1.19e+23
27.2163,1.1973e+23
27.31633,1.2002e+23
27.38021,1.2043e+23
27.58666,1.2085e+23
27.68138,1.2139e+23
27.85341,1.2202e+23
27.99206,1.2263e+23
28.02818,1.229e+23
28.28763,1.2316e+23
28.411,1.2396e+23
28.46667,1.245e+23
28.58042,1.2485e+23
28.67994,1.2514e+23
28.80807,1.2544e+23
28.8554,1.2601e+23
28.95709,1.2667e+23
29.05535,1.2706e+23
29.21633,1.2773e+23
29.25695,1.2827e+23
29.31564,1.2888e+23
29.53862,1.2953e+23
29.54635,1.2972e+23
29.71878,1.303e+23
29.78671,1.3098e+23
29.83706,1.3124e+23
29.87302,1.3154e+23
30.06253,1.3189e+23
30.16118,1.3224e+23
30.24533,1.3271e+23
30.32914,1.3321e+23
30.35956,1.3339e+23
30.5173,1.3376e+23
30.73298,1.3409e+23
30.87478,1.3447e+23
31.05366,1.348e+23
31.0725,1.3504e+23
31.15884,1.3542e+23
31.24977,1.3589e+23
31.36159,1.3626e+23
31.47478,1.3651e+23
31.51563,1.3675e+23
31.58749,1.3716e+23
31.76752,1.3761e+23
31.86067,1.3819e+23
31.90915,1.3865e+23
32.01248,1.3903e+23
32.09216,1.3956e+23
32.29719,1.3995e+23
32.37639,1.4038e+23
32.44827,1.4072e+23
32.45126,1.4094e+23
32.57006,1.4121e+23
32.6776,1.4167e+23
32.80673,1.4236e+23
32.88719,1.4275e+23
33.05638,1.4317e+23
33.22119,1.4382e+23
33.35894,1.4416e+23
33.51389,1.4444e+23
33.58504,1.4492e+23
33.60957,1.4521e+23
33.6478,1.4566e+23
33.70115,1.4613e+23
33.73499,1.466e+23
33.79757,1.468e+23
33.88168,1.473e+23
34.09569,1.477e+23
34.17597,1.4808e+23
34.27121,1.4833e+23
34.34243,1.4873e+23
34.54442,1.4965e+23
34.56818,1.4991e+23
34.645,1.5023e+23
34.7112,1.5067e+23
34.86813,1.5105e+23
35.06362,1.5145e+23
35.12369,1.519e+23
35.24505,1.5234e+23
35.45112,1.5288e+23
35.4948,1.534e+23
35.59766,1.5368e+23
35.66063,1.5416e+23
35.74056,1.5461e+23
35.83494,1.5526e+23
35.92149,1.557e+23
35.98253,1.5607e+23
36.07387,1.5663e+23
36.15872,1.569e+23
36.29392,1.5729e+23
36.40256,1.5765e+23
36.41857,1.5798e+23
36.60193,1.5888e+23
36.73974,1.5937e+23
36.8187,1.5957e+23
37.10429,1.6001e+23
37.17548,1.6041e+23
37.2472,1.607e+23
37.2814,1.6107e+23
37.33575,1.6149e+23
37.47759,1.6198e+23
37.58072,1.6247e+23
37.67098,1.6286e+23
37.78376,1.6339e+23
37.84426,1.6368e+23
38.02768,1.6481e+23
38.08064,1.6531e+23
38.21676,1.6591e+23
38.39972,1.6649e+23
38.40161,1.6672e+23
38.54198,1.671e+23
38.69816,1.6736e+23
38.70596,1.675e+23
38.87952,1.6792e+23
38.95451,1.682e+23
38.99525,1.6857e+23
39.06946,1.6907e+23
39.19097,1.6928e+23
39.21833,1.6973e+23
39.46398,1.7015e+23
39.51638,1.7055e+23
39.5328,1.7096e+23
39.68396,1.7138e+23
39.7257,1.7178e+23
39.90346,1.7232e+23
40.1843,1.7287e+23
40.31878,1.7329e+23
40.45822,1.735e+23
40.48589,1.7388e+23
40.50332,1.7435e+23
40.5753,1.7473e+23
40.7062,1.7523e+23
40.77996,1.7558e+23
40.91274,1.762e+23
41.02474,1.7664e+23
41.10156,1.7708e+23
41.11747,1.7726e+23
41.17571,1.7778e+23
41.29424,1.7853e+23
41.31436,1.7934e+23
41.38189,1.7968e+23
41.51806,1.8012e+23
41.62454,1.8046e+23
41.65499,1.8093e+23
41.74812,1.8135e+23
41.81634,1.817e+23
41.90209,1.8201e+23
41.99938,1.8247e+23
42.07556,1.8284e+23
42.15491,1.8324e+23
42.1679,1.8357e+23
42.23162,1.8385e+23
42.39347,1.8444e+23
42.43723,1.8473e+23
42.4639,1.8518e+23
42.5363,1.8551e+23
42.76367,1.8597e+23
42.78841,1.8634e+23
42.92734,1.8675e+23
43.12991,1.8709e+23
43.21673,1.8771e+23
43.30854,1.8796e+23
43.46907,1.8866e+23
43.5641,1.8893e+23
43.71316,1.891e+23
43.7785,1.8951e+23
43.82553,1.8989e+23
43.89474,1.9014e+23
44.05967,1.9067e+23
44.27151,1.9096e+23
44.39705,1.9151e+23
44.41755,1.9176e+23
44.50177,1.9229e+23
44.53068,1.9252e+23
44.716,1.9276e+23
44.8207,1.9328e+23
45.04171,1.9367e+23
45.16317,1.9426e+23
45.20542,1.9494e+23
45.2356,1.9538e+23
45.32133,1.959e+23
45.47185,1.9624e+23
45.59012,1.9657e+23
45.67586,1.969e+23
45.78822,1.973e+23
45.84582,1.9749e+23
45.94545,1.9793e+23
46.09433,1.9824e+23
46.23323,1.9856e+23
46.46631,1.9948e+23
46.52748,2.0008e+23
46.61864,2.0019e+23
46.71897,2.0048e+23
46.8003,2.0094e+23
46.85123,2.0132e+23
47.02507,2.0213e+23
47.17503,2.0246e+23
47.34653,2.0275e+23
47.51004,2.0308e+23
47.58568,2.0366e+23
47.65507,2.0388e+23
47.88775,2.0428e+23
47.92132,2.0468e+23
47.93528,2.0493e+23
48.00425,2.0524e+23
48.09448,2.0564e+23
48.11305,2.0597e+23
48.11577,2.0618e+23
48.24149,2.071e+23
48.33836,2.0727e+23
48.47427,2.0797e+23
48.66451,2.0866e+23
48.80775,2.0888e+23
48.85787,2.093e+23
49.02055,2.0964e+23
49.06548,2.1012e+23
49.16764,2.1061e+23
49.27354,2.1106e+23
49.39783,2.1153e+23
49.43099,2.117e+23
49.46122,2.122e+23
49.5652,2.127e+23
49.68216,2.1334e+23
49.74198,2.1361e+23
49.7578,2.1385e+23
49.96939,2.1432e+23
50.04279,2.147e+23
50.09428,2.1514e+23
50.21147,2.1549e+23
50.34882,2.1599e+23
50.41376,2.1634e+23
50.48597,2.1662e+23
50.55747,2.1689e+23
50.60721,2.1713e+23
50.68609,2.1753e+23
50.72717,2.1807e+23
50.76966,2.1843e+23
50.96197,2.1904e+23
51.08739,2.1922e+23
51.29959,2.1948e+23
51.34044,2.1984e+23
51.44639,2.201e+23
51.62602,2.2041e+23
51.69888,2.2081e+23
51.76263,2.2131e+23
51.82722,2.2182e+23
51.94904,2.2221e+23
52.17613,2.2275e+23
52.20608,2.2291e+23
52.39036,2.2336e+23
52.45023,2.2373e+23
52.67381,2.2422e+23
52.69226,2.2436e+23
52.73438,2.2471e+23
52.82655,2.2493e+23
52.89444,2.2509e+23
53.13557,2.2567e+23
53.23171,2.2587e+23
53.30614,2.2623e+23
53.35768,2.2654e+23
53.4773,2.2684e+23
53.6087,2.2718e+23
53.75727,2.2757e+23
53.79908,2.2798e+23
53.86221,2.2822e+23
54.0686,2.2889e+23
54.14467,2.2925e+23
54.2828,2.2949e+23
54.38632,2.2993e+23
54.73848,2.3019e+23
54.87683,2.3094e+23
55.00853,2.3125e+23
55.12081,2.3194e+23
55.22639,2.322e+23
55.25911,2.3287e+23
55.37137,2.3339e+23
55.45432,2.3397e+23
55.59111,2.3439e+23
55.59396,2.3456e+23
55.7183,2.3507e+23
55.80987,2.3565e+23
55.83306,2.3591e+23
55.90896,2.3625e+23
56.08347,2.3672e+23
56.25215,2.371e+23
56.31323,2.3735e+23
56.37546,2.3762e+23
56.47631,2.3784e+23
56.53348,2.3844e+23
56.66333,2.3918e+23
56.80985,2.3961e+23
56.88067,2.4e+23
56.99805,2.4028e+23
57.04972,2.4069e+23
57.12835,2.4097e+23
57.22019,2.4166e+23
57.35626,2.4194e+23
57.5019,2.4227e+23
57.64224,2.4283e+23
57.69521,2.4338e+23
57.7598,2.4375e+23
57.83718,2.4422e+23
57.84165,2.4471e+23
57.92846,2.451e+23
58.002,2.4522e+23
58.11443,2.4575e+23
58.18918,2.4603e+23
58.28258,2.4655e+23
58.41296,2.4721e+23
58.53919,2.4757e+23
58.55716,2.4808e+23
58.58775,2.4839e+23
58.6917,2.4865e+23
58.8441,2.4905e+23
58.86933,2.493e+23
59.01183,2.5017e+23
59.0595,2.5035e+23
59.12685,2.5118e+23
59.17575,2.5154e+23
59.19021,2.5186e+23
59.34389,2.5223e+23
59.43001,2.525e+23
59.56883,2.5312e+23
59.70814,2.5343e+23
59.80438,2.5382e+23
59.89612,2.5434e+23
60.14398,2.5469e+23
60.31406,2.5514e+23
60.40364,2.5569e+23
60.43665,2.5597e+23
60.51314,2.5633e+23
60.62287,2.5663e+23
60.77683,2.5715e+23
60.9037,2.5752e+23
61.05194,2.5793e+23
61.1351,2.581e+23
61.1871,2.5843e+23
61.31561,2.5886e+23
61.62201,2.5914e+23
61.6721,2.5959e+23
61.80425,2.5989e+23
61.90062,2.6018e+23
61.97136,2.6033e+23
62.02836,2.6067e+23
62.1429,2.6147e+23
62.16198,2.6187e+23
62.21301,2.6215e+23
62.42712,2.626e+23
62.60237,2.628e+23
62.61889,2.6315e+23
62.77877,2.6384e+23
62.81248,2.6414e+23
62.91784,2.6447e+23
62.98639,2.6476e+23
63.11905,2.6501e+23
63.16715,2.6566e+23
63.19131,2.6607e+23
63.25071,2.6661e+23
63.34712,2.6682e+23
63.43351,2.6734e+23
63.4749,2.6812e+23
63.54842,2.6843e+23
63.58355,2.6925e+23
63.66547,2.6962e+23
63.90354,2.6979e+23
63.95702,2.7014e+23
64.10099,2.7041e+23
64.17583,2.7071e+23
64.25515,2.7114e+23
64.37519,2.7151e+23
64.58256,2.7189e+23
64.67579,2.7232e+23
64.90191,2.7282e+23
65.04731,2.7333e+23
65.18517,2.7356e+23
65.36574,2.7393e+23
65.50825,2.7457e+23
65.55231,2.7477e+23
65.60851,2.7506e+23
65.64974,2.7579e+23
65.87551,2.7623e+23
65.95394,2.767e+23
66.10057,2.7707e+23
66.31703,2.7769e+23
66.34567,2.7825e+23
66.55472,2.7868e+23
66.8426,2.79e+23
67.04431,2.7969e+23
67.20741,2.8008e+23
67.26582,2.8055e+23
67.36371,2.8093e+23
67.54745,2.8144e+23
67.58149,2.8204e+23
67.66188,2.8226e+23
67.77166,2.8282e+23
68.07474,2.8314e+23
68.23686,2.8368e+23
68.40215,2.8417e+23
68.4531,2.8474e+23
68.62823,2.8515e+23
68.64218,2.8541e+23
68.66664,2.8562e+23
68.7323,2.8617e+23
68.77242,2.8649e+23
68.8823,2.871e+23
68.93073,2.8756e+23
69.10388,2.8789e+23
69.14208,2.8834e+23
69.28575,2.8881e+23
69.3813,2.8928e+23
69.52758,2.8952e+23
69.70774,2.8978e+23
69.7723,2.9024e+23
69.89021,2.9064e+23
69.95149,2.911e+23
70.04669,2.9155e+23
70.06978,2.9206e+23
70.15191,2.9249e+23
70.38515,2.9276e+23
70.43419,2.9319e+23
70.44472,2.9357e+23
70.54681,2.9417e+23
70.65662,2.9461e+23
70.81328,2.9507e+23
70.88095,2.9559e+23
70.9043,2.9581e+23
71.00095,2.9636e+23
71.04556,2.9668e+23
71.09106,2.9704e+23
71.14986,2.9749e+23
71.19993,2.9776e+23
71.23188,2.9808e+23
71.30752,2.9839e+23
71.45258,2.9862e+23
71.55701,2.9888e+23
71.723,2.9931e+23
71.85811,2.9978e+23
71.97378,3.0027e+23
72.0797,3.0059e+23
72.18634,3.0095e+23
72.32967,3.0134e+23
72.44003,3.0177e+23
72.58845,3.024e+23
72.61556,3.0291e+23
72.6868,3.0334e+23
72.74363,3.0375e+23
72.86596,3.0423e+23
73.11398,3.0469e+23
73.15483,3.0511e+23
73.20386,3.0575e+23
73.31228,3.0611e+23
73.45632,3.0635e+23
73.68612,3.0685e+23
73.78782,3.0734e+23
73.82226,3.0763e+23
73.90662,3.0797e+23
74.03096,3.0833e+23
74.07146,3.091e+23
74.10343,3.098e+23
74.17342,3.102e+23
74.27499,3.1049e+23
74.54084,3.1098e+23
74.56735,3.113e+23
74.65712,3.1165e+23
74.69433,3.121e+23
74.75159,3.125e+23
74.79497,3.1282e+23
74.90445,3.1336e+23
75.04523,3.1373e+23
75.09615,3.1415e+23
75.12751,3.1447e+23
75.17449,3.1472e+23
75.36076,3.1541e+23
75.4675,3.1582e+23
75.5178,3.161e+23
75.5678,3.1637e+23
75.67077,3.1662e+23
75.71836,3.1708e+23
75.78043,3.1761e+23
75.97463,3.1816e+23
75.99571,3.1839e+23
76.08896,3.1879e+23
76.21752,3.1927e+23
76.30805,3.1977e+23
76.54682,3.2011e+23
76.69096,3.2041e+23
76.74075,3.2099e+23
76.81126,3.2151e+23
76.88621,3.2195e+23
76.9607,3.2239e+23
77.0718,3.2272e+23
77.10791,3.2308e+23
77.3056,3.2357e+23
77.45311,3.2386e+23
77.54497,3.2445e+23
77.63115,3.2461e+23
78.00709,3.2665e+23
78.73237,3.3012e+23
79.4981,3.331e+23
80.30213,3.3757e+23
81.15257,3.4155e+23
81.86614,3.4558e+23
82.75234,3.4907e+23
83.50073,3.5296e+23
84.34855,3.5659e+23
85.17409,3.589e+23
86.10385,3.6326e+23
86.83434,3.6561e+23
87.68579,3.7227e+23
88.59668,3.7609e+23
89.42102,3.8042e+23
90.3953,3.8552e+23
91.2251,3.8899e+23
92.12425,3.9175e+23


==> figures_concentration_evolution_vac1.csv <==
time,concentration
0.03673494,9.119e+22
0.2327764,1.8487e+23
0.2519053,1.8723e+23
0.2960044,2.6133e+23
0.396362,3.3304e+23
0.5890436,4.3045e+23
0.7216871,5.0117e+23
0.9624393,6.7527e+23
0.9794703,6.599e+23
1.06235,7.362e+23
1.123571,8.5021e+23
1.177547,9.0959e+23
1.310741,1.00245e+24
1.414884,1.0583e+24
1.460096,1.13354e+24
1.540711,1.21901e+24
1.667981,1.30606e+24
1.717394,1.30497e+24
1.845261,1.35841e+24
1.986934,1.51497e+24
2.010117,1.49419e+24
2.08185,1.54734e+24
2.140196,1.59673e+24
2.308877,1.77581e+24
2.550646,1.83679e+24
2.751888,1.81052e+24
2.864229,1.88063e+24
2.939886,2.04305e+24
3.000025,2.02069e+24
3.029395,2.07058e+24
3.086098,2.18923e+24
3.246117,2.16082e+24
3.270941,2.2182e+24
3.313711,2.25934e+24
3.366692,2.35863e+24
3.444893,2.42118e+24
3.506479,2.42035e+24
3.526259,2.44867e+24
3.550417,2.50626e+24
3.761434,2.55433e+24
4.074737,2.63994e+24
4.178056,2.75277e+24
4.21468,2.76406e+24
4.256831,2.85701e+24
4.329074,2.9527e+24
4.447161,3.12986e+24
4.558976,3.19544e+24
4.663933,3.17393e+24
4.883422,3.22699e+24
5.147286,3.35928e+24
5.214909,3.55285e+24
5.259618,3.56688e+24
5.306917,3.64175e+24
5.363987,3.69545e+24
5.463636,3.75899e+24
5.561271,3.83196e+24
5.621961,3.90772e+24
5.770073,3.95421e+24
5.838414,3.95184e+24
6.017824,4.00378e+24
6.051462,4.07691e+24
6.162296,4.05719e+24
6.284507,4.25756e+24
6.387993,4.34646e+24
6.576284,4.40346e+24
6.649888,4.47081e+24
6.787799,4.53935e+24
6.955401,4.60603e+24
7.065772,4.66046e+24
7.20946,4.74769e+24
7.256801,4.81146e+24
7.296416,4.77514e+24
7.414645,4.86833e+24
7.535581,5.00127e+24
7.674552,4.9794e+24
7.797662,5.03567e+24
7.830566,5.14511e+24
7.92217,5.21371e+24
8.082809,5.28119e+24
8.153621,5.28952e+24
8.193163,5.34324e+24
8.247501,5.40066e+24
8.298038,5.54016e+24
8.341877,5.63276e+24
8.514946,5.71582e+24
8.646172,5.87022e+24
8.653042,5.92844e+24
8.733056,5.97787e+24
8.788673,5.96874e+24
8.835144,6.13847e+24
8.911597,6.19585e+24
8.972903,6.18201e+24
9.03843,6.30879e+24
9.120356,6.32427e+24
9.308583,6.42805e+24
9.385458,6.49518e+24
9.575022,6.55764e+24
9.639667,6.62272e+24
9.666499,6.59798e+24
9.759697,6.75533e+24
9.852626,6.81739e+24
9.984418,6.87586e+24
10.04095,6.86775e+24
10.11187,6.92977e+24
10.17425,7.01061e+24
10.23186,7.20224e+24
10.29525,7.3489e+24
10.36542,7.39445e+24
10.40102,7.39489e+24
10.44259,7.45713e+24
10.63448,7.52162e+24
10.81947,7.58068e+24
10.92529,7.64161e+24
10.99421,7.72996e+24
11.0781,7.71358e+24
11.15036,7.79433e+24
11.31933,7.84366e+24
11.44109,7.83883e+24
11.51171,7.8865e+24
11.65091,7.96388e+24
11.80547,8.01771e+24
11.89495,8.17089e+24
11.99995,8.23407e+24
12.19318,8.35541e+24
12.23284,8.37285e+24
12.43431,8.44196e+24
12.50484,8.49867e+24
12.55029,8.48193e+24
12.66966,8.54179e+24
12.71663,8.61316e+24
12.86936,8.67367e+24
12.96138,8.7449e+24
13.02885,8.76138e+24
13.13365,8.84194e+24
13.26899,8.89524e+24
13.40534,8.86932e+24
13.54952,8.9501e+24
13.5929,9.01662e+24
13.61515,9.07555e+24
13.76829,9.12721e+24
13.89342,9.17902e+24
13.93721,9.15271e+24
14.02693,9.24178e+24
14.21569,9.29023e+24
14.29062,9.33571e+24
14.35705,9.39147e+24
14.53565,9.46029e+24
14.5582,9.51377e+24
14.61912,9.57373e+24
14.66157,9.66244e+24
14.6979,9.7165e+24
14.72553,9.76448e+24
14.8029,9.76139e+24
14.83632,9.86898e+24
14.99021,1.004109e+25
15.05066,1.002143e+25
15.11298,1.008111e+25
15.26654,1.017765e+25
15.44039,1.023969e+25
15.53302,1.035518e+25
15.73494,1.040649e+25
15.86839,1.04616e+25
15.91331,1.045069e+25
16.05591,1.05065e+25
16.13668,1.057582e+25
16.17807,1.067279e+25
16.23492,1.072405e+25
16.37617,1.079171e+25
16.40429,1.083989e+25
16.43098,1.081647e+25
16.64312,1.094885e+25
16.72806,1.100414e+25
16.80586,1.104865e+25
16.93728,1.111637e+25
17.01061,1.124284e+25
17.03331,1.130858e+25
17.22126,1.156334e+25
17.31431,1.156039e+25
17.33223,1.158635e+25
17.36655,1.167492e+25
17.51444,1.172313e+25
17.62849,1.191683e+25
17.67832,1.201191e+25
17.70203,1.199827e+25
17.73874,1.209593e+25
17.8201,1.214845e+25
17.97149,1.220048e+25
18.01555,1.227662e+25
18.11427,1.235157e+25
18.25182,1.240059e+25
18.41722,1.253763e+25
18.53126,1.270235e+25
18.64568,1.282882e+25
18.74216,1.291958e+25
18.76163,1.289811e+25
18.85532,1.304293e+25
18.89295,1.309272e+25
18.91003,1.307351e+25
19.03516,1.312974e+25
19.06946,1.332076e+25
19.16961,1.33854e+25
19.23889,1.351684e+25
19.26329,1.348492e+25
19.3311,1.356138e+25
19.39683,1.361356e+25
19.55741,1.370692e+25
19.63937,1.375651e+25
19.76592,1.380193e+25
19.84353,1.378439e+25
19.9729,1.403691e+25
20.16365,1.400944e+25
20.21904,1.414246e+25
20.34214,1.411676e+25
20.44817,1.426607e+25
20.51758,1.435426e+25
20.56172,1.441279e+25
20.64004,1.445965e+25
20.69772,1.450636e+25
20.7945,1.447872e+25
20.90386,1.452904e+25
20.9835,1.451272e+25
21.03879,1.463039e+25
21.26441,1.467548e+25
21.38493,1.472652e+25
21.55222,1.480062e+25
21.66117,1.486373e+25
21.7649,1.492971e+25
21.85441,1.499411e+25
21.88937,1.496609e+25
21.96335,1.515112e+25
21.99064,1.513326e+25
22.12853,1.524445e+25
22.21366,1.534969e+25
22.34569,1.541008e+25
22.44825,1.54729e+25
22.50102,1.544449e+25
22.68542,1.554429e+25
22.73862,1.566767e+25
22.86531,1.572009e+25
22.94272,1.580485e+25
23.10593,1.596656e+25
23.22492,1.609894e+25
23.24548,1.607679e+25
23.29272,1.613649e+25
23.40966,1.621231e+25
23.58454,1.625468e+25
23.65751,1.629683e+25
23.79076,1.62823e+25
23.85209,1.633265e+25
23.9603,1.640873e+25
24.09646,1.649103e+25
24.13413,1.657411e+25
24.19461,1.662715e+25
24.22411,1.672022e+25
24.25043,1.669725e+25
24.32732,1.674282e+25
24.4283,1.683894e+25
24.4597,1.696005e+25
24.68148,1.701785e+25
24.76953,1.713413e+25
24.83434,1.722545e+25
24.87462,1.728268e+25
24.93861,1.732608e+25
24.97614,1.738339e+25
25.022,1.743528e+25
25.11675,1.74865e+25
25.25994,1.754149e+25
25.29018,1.760804e+25
25.44019,1.758706e+25
25.59346,1.784319e+25
25.749,1.789479e+25
25.82086,1.790328e+25
25.96175,1.812134e+25
26.03874,1.816587e+25
26.06971,1.822737e+25
26.16749,1.827361e+25
26.22615,1.829004e+25
26.36228,1.840572e+25
26.43277,1.846157e+25
26.51109,1.851643e+25
26.76521,1.85646e+25
26.85636,1.860317e+25
26.97875,1.858833e+25
27.04504,1.865692e+25
27.09726,1.880687e+25
27.19073,1.884428e+25
27.2163,1.893439e+25
27.31633,1.905243e+25
27.38021,1.91029e+25
27.58666,1.914929e+25
27.68138,1.922864e+25
27.85341,1.9292e+25
27.99206,1.94844e+25
28.02818,1.949869e+25
28.28763,1.954871e+25
28.411,1.975716e+25
28.46667,1.982394e+25
28.58042,1.98823e+25
28.67994,1.993133e+25
28.80807,1.998656e+25
28.8554,2.003971e+25
28.95709,2.011941e+25
29.05535,2.017497e+25
29.21633,2.033075e+25
29.25695,2.044763e+25
29.31564,2.054041e+25
29.53862,2.065152e+25
29.54635,2.06559e+25
29.71878,2.071493e+25
29.78671,2.084737e+25
29.83706,2.089612e+25
29.87302,2.086896e+25
30.06253,2.099063e+25
30.16118,2.104136e+25
30.24533,2.113784e+25
30.32914,2.119088e+25
30.35956,2.116706e+25
30.5173,2.121647e+25
30.73298,2.12652e+25
30.87478,2.131938e+25
31.05366,2.137983e+25
31.0725,2.134861e+25
31.15884,2.144001e+25
31.24977,2.14981e+25
31.36159,2.154621e+25
31.47478,2.16178e+25
31.51563,2.159372e+25
31.58749,2.168506e+25
31.76752,2.173675e+25
31.86067,2.180162e+25
31.90915,2.18555e+25
32.01248,2.192148e+25
32.09216,2.199125e+25
32.29719,2.204499e+25
32.37639,2.210836e+25
32.44827,2.217812e+25
32.45126,2.215029e+25
32.57006,2.220111e+25
32.6776,2.226185e+25
32.80673,2.234132e+25
32.88719,2.240024e+25
33.05638,2.246706e+25
33.22119,2.257674e+25
33.35894,2.261761e+25
33.51389,2.266802e+25
33.58504,2.272029e+25
33.60957,2.274727e+25
33.6478,2.282079e+25
33.70115,2.288685e+25
33.73499,2.298065e+25
33.79757,2.29462e+25
33.88168,2.300889e+25
34.09569,2.306377e+25
34.17597,2.31178e+25
34.27121,2.309875e+25
34.34243,2.316884e+25
34.54442,2.34114e+25
34.56818,2.338159e+25
34.645,2.350826e+25
34.7112,2.35663e+25
34.86813,2.362187e+25
35.06362,2.367078e+25
35.12369,2.372899e+25
35.24505,2.378486e+25
35.45112,2.390026e+25
35.4948,2.394787e+25
35.59766,2.399315e+25
35.66063,2.412804e+25
35.74056,2.417516e+25
35.83494,2.435629e+25
35.92149,2.441564e+25
35.98253,2.446463e+25
36.07387,2.451086e+25
36.15872,2.450623e+25
36.29392,2.464099e+25
36.40256,2.470805e+25
36.41857,2.469181e+25
36.60193,2.493615e+25
36.73974,2.498464e+25
36.8187,2.496016e+25
37.10429,2.501386e+25
37.17548,2.505064e+25
37.2472,2.510409e+25
37.2814,2.510935e+25
37.33575,2.519219e+25
37.47759,2.525672e+25
37.58072,2.535787e+25
37.67098,2.539959e+25
37.78376,2.546064e+25
37.84426,2.544959e+25
38.02768,2.586801e+25
38.08064,2.597112e+25
38.21676,2.604888e+25
38.39972,2.619367e+25
38.40161,2.616321e+25
38.54198,2.623962e+25
38.69816,2.629523e+25
38.70596,2.626099e+25
38.87952,2.63223e+25
38.95451,2.639282e+25
38.99525,2.643972e+25
39.06946,2.652198e+25
39.19097,2.649613e+25
39.21833,2.658374e+25
39.46398,2.6641e+25
39.51638,2.66935e+25
39.5328,2.677788e+25
39.68396,2.68594e+25
39.7257,2.691462e+25
39.90346,2.699132e+25
40.1843,2.717149e+25
40.31878,2.721397e+25
40.45822,2.720679e+25
40.48589,2.731104e+25
40.50332,2.735355e+25
40.5753,2.741141e+25
40.7062,2.751122e+25
40.77996,2.752803e+25
40.91274,2.761262e+25
41.02474,2.76741e+25
41.10156,2.773094e+25
41.11747,2.770133e+25
41.17571,2.779395e+25
41.29424,2.787225e+25
41.31436,2.799706e+25
41.38189,2.805266e+25
41.51806,2.809171e+25
41.62454,2.812084e+25
41.65499,2.816959e+25
41.74812,2.823498e+25
41.81634,2.821334e+25
41.90209,2.828018e+25
41.99938,2.835932e+25
42.07556,2.840801e+25
42.15491,2.844812e+25
42.1679,2.843111e+25
42.23162,2.848481e+25
42.39347,2.865161e+25
42.43723,2.862664e+25
42.4639,2.875797e+25
42.5363,2.873425e+25
42.76367,2.877744e+25
42.78841,2.886748e+25
42.92734,2.893047e+25
43.12991,2.899232e+25
43.21673,2.912013e+25
43.30854,2.908708e+25
43.46907,2.923519e+25
43.5641,2.929017e+25
43.71316,2.925877e+25
43.7785,2.930908e+25
43.82553,2.936371e+25
43.89474,2.934075e+25
44.05967,2.940378e+25
44.27151,2.946779e+25
44.39705,2.95507e+25
44.41755,2.959778e+25
44.50177,2.964385e+25
44.53068,2.962561e+25
44.716,2.968148e+25
44.8207,2.974041e+25
45.04171,2.979941e+25
45.16317,2.985467e+25
45.20542,2.995833e+25
45.2356,3.000501e+25
45.32133,3.009108e+25
45.47185,3.016849e+25
45.59012,3.023127e+25
45.67586,3.029284e+25
45.78822,3.03332e+25
45.84582,3.031856e+25
45.94545,3.038384e+25
46.09433,3.042381e+25
46.23323,3.047177e+25
46.46631,3.06156e+25
46.52748,3.067208e+25
46.61864,3.064571e+25
46.71897,3.069789e+25
46.8003,3.075433e+25
46.85123,3.080174e+25
47.02507,3.096613e+25
47.17503,3.10213e+25
47.34653,3.107024e+25
47.51004,3.112454e+25
47.58568,3.119873e+25
47.65507,3.119741e+25
47.88775,3.126347e+25
47.92132,3.13255e+25
47.93528,3.129919e+25
48.00425,3.136866e+25
48.09448,3.142042e+25
48.11305,3.152161e+25
48.11577,3.149752e+25
48.24149,3.174974e+25
48.33836,3.172008e+25
48.47427,3.183119e+25
48.66451,3.205028e+25
48.80775,3.202452e+25
48.85787,3.207514e+25
49.02055,3.212033e+25
49.06548,3.217216e+25
49.16764,3.223343e+25
49.27354,3.229679e+25
49.39783,3.233644e+25
49.43099,3.233184e+25
49.46122,3.238723e+25
49.5652,3.253001e+25
49.68216,3.260414e+25
49.74198,3.264338e+25
49.7578,3.2613e+25
49.96939,3.269219e+25
50.04279,3.274376e+25
50.09428,3.27929e+25
50.21147,3.278653e+25
50.34882,3.291016e+25
50.41376,3.295794e+25
50.48597,3.303579e+25
50.55747,3.304617e+25
50.60721,3.309761e+25
50.68609,3.315458e+25
50.72717,3.330596e+25
50.76966,3.336553e+25
50.96197,3.343317e+25
51.08739,3.344165e+25
51.29959,3.348761e+25
51.34044,3.353765e+25
51.44639,3.351399e+25
51.62602,3.35716e+25
51.69888,3.362475e+25
51.76263,3.370493e+25
51.82722,3.375624e+25
51.94904,3.383895e+25
52.17613,3.395586e+25
52.20608,3.392761e+25
52.39036,3.397363e+25
52.45023,3.403793e+25
52.67381,3.409861e+25
52.69226,3.407121e+25
52.73438,3.411841e+25
52.82655,3.41706e+25
52.89444,3.414239e+25
53.13557,3.42734e+25
53.23171,3.424199e+25
53.30614,3.429133e+25
53.35768,3.43709e+25
53.4773,3.441737e+25
53.6087,3.446818e+25
53.75727,3.452786e+25
53.79908,3.457669e+25
53.86221,3.455091e+25
54.0686,3.469127e+25
54.14467,3.475086e+25
54.2828,3.473838e+25
54.38632,3.482639e+25
54.73848,3.488085e+25
54.87683,3.50308e+25
55.00853,3.506279e+25
55.12081,3.517916e+25
55.22639,3.522713e+25
55.25911,3.531355e+25
55.37137,3.549696e+25
55.45432,3.558412e+25
55.59111,3.565303e+25
55.59396,3.564007e+25
55.7183,3.569167e+25
55.80987,3.586359e+25
55.83306,3.593026e+25
55.90896,3.596181e+25
56.08347,3.601882e+25
56.25215,3.607422e+25
56.31323,3.604293e+25
56.37546,3.610583e+25
56.47631,3.608386e+25
56.53348,3.621288e+25
56.66333,3.63527e+25
56.80985,3.640152e+25
56.88067,3.639332e+25
56.99805,3.645645e+25
57.04972,3.646179e+25
57.12835,3.652873e+25
57.22019,3.669591e+25
57.35626,3.667155e+25
57.5019,3.671331e+25
57.64224,3.678351e+25
57.69521,3.685632e+25
57.7598,3.696022e+25
57.83718,3.700651e+25
57.84165,3.705855e+25
57.92846,3.712748e+25
58.002,3.713244e+25
58.11443,3.718567e+25
58.18918,3.723781e+25
58.28258,3.737924e+25
58.41296,3.745999e+25
58.53919,3.750834e+25
58.55716,3.757252e+25
58.58775,3.760867e+25
58.6917,3.765771e+25
58.8441,3.770761e+25
58.86933,3.769819e+25
59.01183,3.784506e+25
59.0595,3.781849e+25
59.12685,3.80188e+25
59.17575,3.803238e+25
59.19021,3.807884e+25
59.34389,3.815499e+25
59.43001,3.813342e+25
59.56883,3.828733e+25
59.70814,3.834784e+25
59.80438,3.834338e+25
59.89612,3.840482e+25
60.14398,3.846382e+25
60.31406,3.857537e+25
60.40364,3.865006e+25
60.43665,3.86284e+25
60.51314,3.869246e+25
60.62287,3.874004e+25
60.77683,3.881183e+25
60.9037,3.885674e+25
61.05194,3.891215e+25
61.1351,3.893829e+25
61.1871,3.896071e+25
61.31561,3.901516e+25
61.62201,3.90523e+25
61.6721,3.909756e+25
61.80425,3.913942e+25
61.90062,3.918205e+25
61.97136,3.915116e+25
62.02836,3.91808e+25
62.1429,3.932592e+25
62.16198,3.93859e+25
62.21301,3.945936e+25
62.42712,3.952072e+25
62.60237,3.950259e+25
62.61889,3.955264e+25
62.77877,3.96135e+25
62.81248,3.966792e+25
62.91784,3.971511e+25
62.98639,3.97688e+25
63.11905,3.974143e+25
63.16715,3.990324e+25
63.19131,3.988445e+25
63.25071,3.99823e+25
63.34712,4.002751e+25
63.43351,4.011232e+25
63.4749,4.024021e+25
63.54842,4.029211e+25
63.58355,4.046583e+25
63.66547,4.055771e+25
63.90354,4.052813e+25
63.95702,4.059339e+25
64.10099,4.063719e+25
64.17583,4.064195e+25
64.25515,4.069414e+25
64.37519,4.076261e+25
64.58256,4.082168e+25
64.67579,4.087556e+25
64.90191,4.100735e+25
65.04731,4.107257e+25
65.18517,4.107681e+25
65.36574,4.111983e+25
65.50825,4.127182e+25
65.55231,4.131101e+25
65.60851,4.128984e+25
65.64974,4.138707e+25
65.87551,4.14419e+25
65.95394,4.148458e+25
66.10057,4.15417e+25
66.31703,4.168592e+25
66.34567,4.180208e+25
66.55472,4.184852e+25
66.8426,4.189784e+25
67.04431,4.205991e+25
67.20741,4.211526e+25
67.26582,4.219871e+25
67.36371,4.227172e+25
67.54745,4.232307e+25
67.58149,4.233656e+25
67.66188,4.237742e+25
67.77166,4.250155e+25
68.07474,4.256293e+25
68.23686,4.262345e+25
68.40215,4.281381e+25
68.4531,4.285817e+25
68.62823,4.291334e+25
68.64218,4.295662e+25
68.66664,4.292946e+25
68.7323,4.300319e+25
68.77242,4.305096e+25
68.8823,4.311085e+25
68.93073,4.319013e+25
69.10388,4.317247e+25
69.14208,4.325349e+25
69.28575,4.331796e+25
69.3813,4.345406e+25
69.52758,4.343389e+25
69.70774,4.349923e+25
69.7723,4.362593e+25
69.89021,4.367293e+25
69.95149,4.375077e+25
70.04669,4.383262e+25
70.06978,4.389611e+25
70.15191,4.396258e+25
70.38515,4.393238e+25
70.43419,4.399882e+25
70.44472,4.404449e+25
70.54681,4.420915e+25
70.65662,4.427838e+25
70.81328,4.432044e+25
70.88095,4.437173e+25
70.9043,4.435238e+25
71.00095,4.442182e+25
71.04556,4.45008e+25
71.09106,4.457199e+25
71.14986,4.466152e+25
71.19993,4.47325e+25
71.23188,4.470011e+25
71.30752,4.474098e+25
71.45258,4.479757e+25
71.55701,4.477653e+25
71.723,4.482646e+25
71.85811,4.489802e+25
71.97378,4.494588e+25
72.0797,4.50089e+25
72.18634,4.506797e+25
72.32967,4.506997e+25
72.44003,4.512923e+25
72.58845,4.522872e+25
72.61556,4.527061e+25
72.6868,4.532672e+25
72.74363,4.541994e+25
72.86596,4.552926e+25
73.11398,4.559935e+25
73.15483,4.566433e+25
73.20386,4.573668e+25
73.31228,4.584249e+25
73.45632,4.580162e+25
73.68612,4.588432e+25
73.78782,4.599005e+25
73.82226,4.597367e+25
73.90662,4.603155e+25
74.03096,4.608714e+25
74.07146,4.624698e+25
74.10343,4.632384e+25
74.17342,4.637187e+25
74.27499,4.643073e+25
74.54084,4.649986e+25
74.56735,4.652179e+25
74.65712,4.658144e+25
74.69433,4.66352e+25
74.75159,4.668038e+25
74.79497,4.672258e+25
74.90445,4.684339e+25
75.04523,4.69015e+25
75.09615,4.699475e+25
75.12751,4.69734e+25
75.17449,4.703627e+25
75.36076,4.71534e+25
75.4675,4.721865e+25
75.5178,4.727933e+25
75.5678,4.726507e+25
75.67077,4.731508e+25
75.71836,4.74097e+25
75.78043,4.743195e+25
75.97463,4.758974e+25
75.99571,4.755777e+25
76.08896,4.763258e+25
76.21752,4.76937e+25
76.30805,4.777651e+25
76.54682,4.785804e+25
76.69096,4.791846e+25
76.74075,4.798241e+25
76.81126,4.805858e+25
76.88621,4.812547e+25
76.9607,4.816482e+25
77.0718,4.822401e+25
77.10791,4.826291e+25
77.3056,4.83173e+25
77.45311,4.838063e+25
77.54497,4.843455e+25
77.63115,4.840018e+25
78.00709,4.874362e+25
78.73237,4.94577e+25
79.4981,4.979144e+25
80.30213,5.057342e+25
81.15257,5.112315e+25
81.86614,5.180999e+25
82.75234,5.242712e+25
83.50073,5.307717e+25
84.34855,5.352999e+25
85.17409,5.381616e+25
86.10385,5.444093e+25
86.83434,5.488046e+25
87.68579,5.586727e+25
88.59668,5.639652e+25
89.42102,5.707107e+25
90.3953,5.782456e+25
91.2251,5.835506e+25
92.12425,5.866462e+25


==> figures_concentration_evolution_vac2.csv <==
time,concentration
0.03673494,2.75e+21
0.2327764,1.004e+22
0.2519053,1.274e+22
0.2960044,1.867e+22
0.396362,2.54e+22
0.5890436,3.185e+22
0.7216871,4.036e+22
0.9624393,4.843e+22
0.9794703,5.236e+22
1.06235,5.756e+22
1.123571,6.622e+22
1.177547,7.336e+22
1.310741,7.888e+22
1.414884,8.462e+22
1.460096,9.048e+22
1.540711,9.843e+22
1.667981,1.0452e+23
1.717394,1.0707e+23
1.845261,1.1243e+23
1.986934,1.1996e+23
2.010117,1.2257e+23
2.08185,1.2966e+23
2.140196,1.36e+23
2.308877,1.4259e+23
2.550646,1.4731e+23
2.751888,1.5061e+23
2.864229,1.5629e+23
2.939886,1.6374e+23
3.000025,1.6688e+23
3.029395,1.7512e+23
3.086098,1.7962e+23
3.246117,1.8237e+23
3.270941,1.8788e+23
3.313711,1.9193e+23
3.366692,1.9924e+23
3.444893,2.0449e+23
3.506479,2.0772e+23
3.526259,2.118e+23
3.550417,2.1698e+23
3.761434,2.2251e+23
4.074737,2.2802e+23
4.178056,2.3226e+23
4.21468,2.3436e+23
4.256831,2.3946e+23
4.329074,2.4584e+23
4.447161,2.544e+23
4.558976,2.6001e+23
4.663933,2.6283e+23
4.883422,2.6936e+23
5.147286,2.7909e+23
5.214909,2.874e+23
5.259618,2.9072e+23
5.306917,2.9558e+23
5.363987,3.0093e+23
5.463636,3.0731e+23
5.561271,3.1438e+23
5.621961,3.2157e+23
5.770073,3.2728e+23
5.838414,3.305e+23
6.017824,3.3482e+23
6.051462,3.43e+23
6.162296,3.4676e+23
6.284507,3.5578e+23
6.387993,3.6251e+23
6.576284,3.6534e+23
6.649888,3.7104e+23
6.787799,3.7788e+23
6.955401,3.8412e+23
7.065772,3.8991e+23
7.20946,3.975e+23
7.256801,4.0363e+23
7.296416,4.0597e+23
7.414645,4.0941e+23
7.535581,4.1787e+23
7.674552,4.1918e+23
7.797662,4.2585e+23
7.830566,4.3329e+23
7.92217,4.3704e+23
8.082809,4.4339e+23
8.153621,4.4632e+23
8.193163,4.52069999999999e+23
8.247501,4.59229999999999e+23
8.298038,4.66279999999999e+23
8.341877,4.72089999999999e+23
8.514946,4.79549999999999e+23
8.646172,4.85869999999999e+23
8.653042,4.92809999999999e+23
8.733056,4.99649999999999e+23
8.788673,5.04309999999999e+23
8.835144,5.15009999999999e+23
8.911597,5.22249999999999e+23
8.972903,5.26169999999999e+23
9.03843,5.33359999999999e+23
9.120356,5.35459999999999e+23
9.308583,5.42879999999999e+23
9.385458,5.48679999999999e+23
9.575022,5.53249999999999e+23
9.639667,5.601e+23
9.666499,5.63789999999999e+23
9.759697,5.72539999999999e+23
9.852626,5.7913e+23
9.984418,5.85769999999999e+23
10.04095,5.8879e+23
10.11187,5.95819999999999e+23
10.17425,6.02509999999999e+23
10.23186,6.06739999999999e+23
10.29525,6.15719999999999e+23
10.36542,6.20999999999999e+23
10.40102,6.23569999999999e+23
10.44259,6.29519999999999e+23
10.63448,6.33969999999999e+23
10.81947,6.39049999999999e+23
10.92529,6.46039999999999e+23
10.99421,6.531e+23
11.0781,6.56539999999999e+23
11.15036,6.62879999999999e+23
11.31933,6.6994e+23
11.44109,6.72849999999999e+23
11.51171,6.79829999999999e+23
11.65091,6.84049999999999e+23
11.80547,6.90469999999999e+23
11.89495,6.98469999999999e+23
11.99995,7.05179999999999e+23
12.19318,7.13889999999999e+23
12.23284,7.16249999999999e+23
12.43431,7.22529999999999e+23
12.50484,7.2879e+23
12.55029,7.30379999999999e+23
12.66966,7.35639999999999e+23
12.71663,7.42409999999999e+23
12.86936,7.49779999999999e+23
12.96138,7.54429999999999e+23
13.02885,7.58319999999999e+23
13.13365,7.62249999999999e+23
13.26899,7.68979999999999e+23
13.40534,7.71929999999999e+23
13.54952,7.75389999999999e+23
13.5929,7.82249999999999e+23
13.61515,7.88579999999999e+23
13.76829,7.92249999999999e+23
13.89342,7.99669999999999e+23
13.93721,8.02049999999999e+23
14.02693,8.09699999999999e+23
14.21569,8.15829999999999e+23
14.29062,8.21269999999999e+23
14.35705,8.25719999999999e+23
14.53565,8.30339999999999e+23
14.5582,8.36659999999999e+23
14.61912,8.41539999999999e+23
14.66157,8.48229999999999e+23
14.6979,8.52979999999999e+23
14.72553,8.59539999999999e+23
14.8029,8.62499999999999e+23
14.83632,8.70309999999999e+23
14.99021,8.77269999999999e+23
15.05066,8.80259999999999e+23
15.11298,8.85349999999999e+23
15.26654,8.92029999999999e+23
15.44039,8.95759999999999e+23
15.53302,9.01709999999999e+23
15.73494,9.06729999999999e+23
15.86839,9.11119999999999e+23
15.91331,9.1379e+23
16.05591,9.1899e+23
16.13668,9.2482e+23
16.17807,9.31509999999999e+23
16.23492,9.38659999999999e+23
16.37617,9.42449999999999e+23
16.40429,9.48739999999999e+23
16.43098,9.49749999999999e+23
16.64312,9.58899999999999e+23
16.72806,9.65279999999999e+23
16.80586,9.70939999999999e+23
16.93728,9.76399999999999e+23
17.01061,9.84739999999999e+23
17.03331,9.90319999999999e+23
17.22126,1.00418e+24
17.31431,1.00556e+24
17.33223,1.00779e+24
17.36655,1.01203e+24
17.51444,1.01867e+24
17.62849,1.02898e+24
17.67832,1.0355e+24
17.70203,1.03978e+24
17.73874,1.04567e+24
17.8201,1.05141e+24
17.97149,1.056e+24
18.01555,1.06323e+24
18.11427,1.06997e+24
18.25182,1.07495e+24
18.41722,1.08333e+24
18.53126,1.09123e+24
18.64568,1.09774e+24
18.74216,1.10276e+24
18.76163,1.10473e+24
18.85532,1.11388e+24
18.89295,1.12132e+24
18.91003,1.12576e+24
19.03516,1.131e+24
19.06946,1.13802e+24
19.16961,1.14412e+24
19.23889,1.15196e+24
19.26329,1.15526e+24
19.3311,1.16194e+24
19.39683,1.16626e+24
19.55741,1.17164e+24
19.63937,1.17803e+24
19.76592,1.18478e+24
19.84353,1.18636e+24
19.9729,1.19622e+24
20.16365,1.19863e+24
20.21904,1.20958e+24
20.34214,1.21326e+24
20.44817,1.22051e+24
20.51758,1.22449e+24
20.56172,1.23151e+24
20.64004,1.24076e+24
20.69772,1.24522e+24
20.7945,1.24788e+24
20.90386,1.25442e+24
20.9835,1.25589e+24
21.03879,1.26371e+24
21.26441,1.27093e+24
21.38493,1.27675e+24
21.55222,1.28458e+24
21.66117,1.28861e+24
21.7649,1.29477e+24
21.85441,1.29945e+24
21.88937,1.30184e+24
21.96335,1.31137e+24
21.99064,1.31457e+24
22.12853,1.31819e+24
22.21366,1.32447e+24
22.34569,1.33109e+24
22.44825,1.33529e+24
22.50102,1.33821e+24
22.68542,1.34643e+24
22.73862,1.35199e+24
22.86531,1.35887e+24
22.94272,1.36413e+24
23.10593,1.36836e+24
23.22492,1.37852e+24
23.24548,1.38265e+24
23.29272,1.38941e+24
23.40966,1.39452e+24
23.58454,1.40091e+24
23.65751,1.40907e+24
23.79076,1.41193e+24
23.85209,1.41919e+24
23.9603,1.42677e+24
24.09646,1.43147e+24
24.13413,1.43575e+24
24.19461,1.4402e+24
24.22411,1.44711e+24
24.25043,1.4494e+24
24.32732,1.45486e+24
24.4283,1.46293e+24
24.4597,1.46798e+24
24.68148,1.47345e+24
24.76953,1.47892e+24
24.83434,1.48365e+24
24.87462,1.48958e+24
24.93861,1.49588e+24
24.97614,1.50043e+24
25.022,1.5049e+24
25.11675,1.51257e+24
25.25994,1.51868e+24
25.29018,1.52625e+24
25.44019,1.52903e+24
25.59346,1.53812e+24
25.749,1.54454e+24
25.82086,1.5457e+24
25.96175,1.55405e+24
26.03874,1.55997e+24
26.06971,1.56473e+24
26.16749,1.57184e+24
26.22615,1.57306e+24
26.36228,1.58369e+24
26.43277,1.59167e+24
26.51109,1.59867e+24
26.76521,1.60488e+24
26.85636,1.61231e+24
26.97875,1.61571e+24
27.04504,1.62107e+24
27.09726,1.62828e+24
27.19073,1.63448e+24
27.2163,1.63903e+24
27.31633,1.64377e+24
27.38021,1.64918e+24
27.58666,1.65444e+24
27.68138,1.6624e+24
27.85341,1.6659e+24
27.99206,1.67333e+24
28.02818,1.67387e+24
28.28763,1.67986e+24
28.411,1.68845e+24
28.46667,1.6925e+24
28.58042,1.69815e+24
28.67994,1.70445e+24
28.80807,1.7114e+24
28.8554,1.71549e+24
28.95709,1.72236e+24
29.05535,1.72824e+24
29.21633,1.73503e+24
29.25695,1.74267e+24
29.31564,1.7449e+24
29.53862,1.75225e+24
29.54635,1.75857e+24
29.71878,1.76487e+24
29.78671,1.77163e+24
29.83706,1.7782e+24
29.87302,1.77962e+24
30.06253,1.78313e+24
30.16118,1.79046e+24
30.24533,1.79488e+24
30.32914,1.80048e+24
30.35956,1.80292e+24
30.5173,1.80801e+24
30.73298,1.81515e+24
30.87478,1.82226e+24
31.05366,1.82874e+24
31.0725,1.83018e+24
31.15884,1.83722e+24
31.24977,1.8402e+24
31.36159,1.84584e+24
31.47478,1.8511e+24
31.51563,1.85288e+24
31.58749,1.85668e+24
31.76752,1.86306e+24
31.86067,1.86923e+24
31.90915,1.87477e+24
32.01248,1.87946e+24
32.09216,1.88283e+24
32.29719,1.88877e+24
32.37639,1.89263e+24
32.44827,1.89999e+24
32.45126,1.90307e+24
32.57006,1.91107e+24
32.6776,1.91825e+24
32.80673,1.92319e+24
32.88719,1.92919e+24
33.05638,1.93573e+24
33.22119,1.94116e+24
33.35894,1.94684e+24
33.51389,1.95365e+24
33.58504,1.96083e+24
33.60957,1.96383e+24
33.6478,1.96939e+24
33.70115,1.97494e+24
33.73499,1.98197e+24
33.79757,1.98489e+24
33.88168,1.99076e+24
34.09569,1.99402e+24
34.17597,2.0021e+24
34.27121,2.00489e+24
34.34243,2.00811e+24
34.54442,2.01928e+24
34.56818,2.022e+24
34.645,2.02688e+24
34.7112,2.03144e+24
34.86813,2.03729e+24
35.06362,2.04215e+24
35.12369,2.04859e+24
35.24505,2.05332e+24
35.45112,2.05841e+24
35.4948,2.06302e+24
35.59766,2.06864e+24
35.66063,2.07437e+24
35.74056,2.07892e+24
35.83494,2.08862e+24
35.92149,2.09503e+24
35.98253,2.10095e+24
36.07387,2.10709e+24
36.15872,2.1092e+24
36.29392,2.11862e+24
36.40256,2.12506e+24
36.41857,2.12785e+24
36.60193,2.13927e+24
36.73974,2.14537e+24
36.8187,2.14787e+24
37.10429,2.15442e+24
37.17548,2.16011e+24
37.2472,2.1671e+24
37.2814,2.16919e+24
37.33575,2.17356e+24
37.47759,2.17813e+24
37.58072,2.18402e+24
37.67098,2.18945e+24
37.78376,2.19553e+24
37.84426,2.19665e+24
38.02768,2.20896e+24
38.08064,2.21483e+24
38.21676,2.21955e+24
38.39972,2.2283e+24
38.40161,2.2316e+24
38.54198,2.23888e+24
38.69816,2.24616e+24
38.70596,2.24931e+24
38.87952,2.25418e+24
38.95451,2.25989e+24
38.99525,2.26642e+24
39.06946,2.27409e+24
39.19097,2.2778e+24
39.21833,2.28248e+24
39.46398,2.28934e+24
39.51638,2.29489e+24
39.5328,2.29741e+24
39.68396,2.30566e+24
39.7257,2.31325e+24
39.90346,2.31756e+24
40.1843,2.32565e+24
40.31878,2.33204e+24
40.45822,2.33565e+24
40.48589,2.34141e+24
40.50332,2.34469e+24
40.5753,2.35173e+24
40.7062,2.35917e+24
40.77996,2.36117e+24
40.91274,2.36816e+24
41.02474,2.37274e+24
41.10156,2.38026e+24
41.11747,2.38221e+24
41.17571,2.38793e+24
41.29424,2.39433e+24
41.31436,2.40241e+24
41.38189,2.4085e+24
41.51806,2.41459e+24
41.62454,2.41628e+24
41.65499,2.42191e+24
41.74812,2.42999e+24
41.81634,2.43203e+24
41.90209,2.43642e+24
41.99938,2.44255e+24
42.07556,2.44918e+24
42.15491,2.45618e+24
42.1679,2.45849e+24
42.23162,2.46458e+24
42.39347,2.47242e+24
42.43723,2.4749e+24
42.4639,2.47964e+24
42.5363,2.48285e+24
42.76367,2.4894e+24
42.78841,2.49614e+24
42.92734,2.50263e+24
43.12991,2.50745e+24
43.21673,2.517e+24
43.30854,2.52091e+24
43.46907,2.52802e+24
43.5641,2.53323e+24
43.71316,2.53606e+24
43.7785,2.54236e+24
43.82553,2.54753e+24
43.89474,2.55097e+24
44.05967,2.55605e+24
44.27151,2.56153e+24
44.39705,2.56658e+24
44.41755,2.57243e+24
44.50177,2.57735e+24
44.53068,2.57978e+24
44.716,2.58463e+24
44.8207,2.58807e+24
45.04171,2.59282e+24
45.16317,2.59925e+24
45.20542,2.60678e+24
45.2356,2.61449e+24
45.32133,2.62074e+24
45.47185,2.62647e+24
45.59012,2.63184e+24
45.67586,2.63706e+24
45.78822,2.64281e+24
45.84582,2.64441e+24
45.94545,2.65131e+24
46.09433,2.65907e+24
46.23323,2.66572e+24
46.46631,2.67417e+24
46.52748,2.67896e+24
46.61864,2.68289e+24
46.71897,2.68743e+24
46.8003,2.69343e+24
46.85123,2.69815e+24
47.02507,2.70466e+24
47.17503,2.71046e+24
47.34653,2.71536e+24
47.51004,2.72036e+24
47.58568,2.72592e+24
47.65507,2.72642e+24
47.88775,2.73347e+24
47.92132,2.73984e+24
47.93528,2.74133e+24
48.00425,2.74634e+24
48.09448,2.75141e+24
48.11305,2.75934e+24
48.11577,2.76207e+24
48.24149,2.77092e+24
48.33836,2.77366e+24
48.47427,2.77929e+24
48.66451,2.78932e+24
48.80775,2.79241e+24
48.85787,2.80004e+24
49.02055,2.80718e+24
49.06548,2.81373e+24
49.16764,2.8189e+24
49.27354,2.82649e+24
49.39783,2.83239e+24
49.43099,2.83305e+24
49.46122,2.83721e+24
49.5652,2.84718e+24
49.68216,2.85275e+24
49.74198,2.85868e+24
49.7578,2.86191e+24
49.96939,2.86811e+24
50.04279,2.87632e+24
50.09428,2.88366e+24
50.21147,2.88633e+24
50.34882,2.89342e+24
50.41376,2.9e+24
50.48597,2.90393e+24
50.55747,2.90541e+24
50.60721,2.91279e+24
50.68609,2.91877e+24
50.72717,2.92484e+24
50.76966,2.92994e+24
50.96197,2.9336e+24
51.08739,2.93539e+24
51.29959,2.944e+24
51.34044,2.94865e+24
51.44639,2.95243e+24
51.62602,2.95749e+24
51.69888,2.96306e+24
51.76263,2.96997e+24
51.82722,2.97431e+24
51.94904,2.97878e+24
52.17613,2.98939e+24
52.20608,2.99292e+24
52.39036,2.99847e+24
52.45023,3.0054e+24
52.67381,3.01095e+24
52.69226,3.01437e+24
52.73438,3.0203e+24
52.82655,3.03031e+24
52.89444,3.03472e+24
53.13557,3.0441e+24
53.23171,3.04797e+24
53.30614,3.05386e+24
53.35768,3.05967e+24
53.4773,3.06438e+24
53.6087,3.07116e+24
53.75727,3.07671e+24
53.79908,3.08342e+24
53.86221,3.08591e+24
54.0686,3.09436e+24
54.14467,3.10006e+24
54.2828,3.10476e+24
54.38632,3.11091e+24
54.73848,3.11724e+24
54.87683,3.12334e+24
55.00853,3.12813e+24
55.12081,3.13235e+24
55.22639,3.13827e+24
55.25911,3.14304e+24
55.37137,3.14888e+24
55.45432,3.15527e+24
55.59111,3.16065e+24
55.59396,3.16243e+24
55.7183,3.16661e+24
55.80987,3.17485e+24
55.83306,3.18278e+24
55.90896,3.1893e+24
56.08347,3.19466e+24
56.25215,3.19869e+24
56.31323,3.20186e+24
56.37546,3.2103e+24
56.47631,3.21212e+24
56.53348,3.22105e+24
56.66333,3.22658e+24
56.80985,3.23445e+24
56.88067,3.23453e+24
56.99805,3.24158e+24
57.04972,3.24425e+24
57.12835,3.25019e+24
57.22019,3.25879e+24
57.35626,3.25989e+24
57.5019,3.26729e+24
57.64224,3.27349e+24
57.69521,3.27932e+24
57.7598,3.28449e+24
57.83718,3.29026e+24
57.84165,3.29578e+24
57.92846,3.30471e+24
58.002,3.30597e+24
58.11443,3.31182e+24
58.18918,3.31912e+24
58.28258,3.32568e+24
58.41296,3.32765e+24
58.53919,3.33417e+24
58.55716,3.33852e+24
58.58775,3.34301e+24
58.6917,3.34901e+24
58.8441,3.35362e+24
58.86933,3.35491e+24
59.01183,3.36328e+24
59.0595,3.36616e+24
59.12685,3.37232e+24
59.17575,3.3731e+24
59.19021,3.38071e+24
59.34389,3.38703e+24
59.43001,3.39077e+24
59.56883,3.39737e+24
59.70814,3.40132e+24
59.80438,3.40244e+24
59.89612,3.40727e+24
60.14398,3.41367e+24
60.31406,3.4193e+24
60.40364,3.4229e+24
60.43665,3.42739e+24
60.51314,3.43262e+24
60.62287,3.43864e+24
60.77683,3.44303e+24
60.9037,3.44685e+24
61.05194,3.44985e+24
61.1351,3.45461e+24
61.1871,3.45832e+24
61.31561,3.46462e+24
61.62201,3.47114e+24
61.6721,3.47674e+24
61.80425,3.4793e+24
61.90062,3.4856e+24
61.97136,3.48794e+24
62.02836,3.49165e+24
62.1429,3.49801e+24
62.16198,3.50495e+24
62.21301,3.50842e+24
62.42712,3.51382e+24
62.60237,3.51663e+24
62.61889,3.52143e+24
62.77877,3.52803e+24
62.81248,3.53378e+24
62.91784,3.54009e+24
62.98639,3.54762e+24
63.11905,3.54951e+24
63.16715,3.55842999999999e+24
63.19131,3.56040999999999e+24
63.25071,3.56699999999999e+24
63.34712,3.57499999999999e+24
63.43351,3.58178999999999e+24
63.4749,3.58850999999999e+24
63.54842,3.59424999999999e+24
63.58355,3.60203999999999e+24
63.66547,3.60794999999999e+24
63.90354,3.61177999999999e+24
63.95702,3.61840999999999e+24
64.10099,3.62452999999999e+24
64.17583,3.62630999999999e+24
64.25515,3.63321999999999e+24
64.37519,3.64013999999999e+24
64.58256,3.64740999999999e+24
64.67579,3.64980999999999e+24
64.90191,3.65844999999999e+24
65.04731,3.66412999999999e+24
65.18517,3.66539999999999e+24
65.36574,3.67251999999999e+24
65.50825,3.68138999999999e+24
65.55231,3.68314999999999e+24
65.60851,3.68465e+24
65.64974,3.69113999999999e+24
65.87551,3.69612999999999e+24
65.95394,3.70121999999999e+24
66.10057,3.70422999999999e+24
66.31703,3.71105999999999e+24
66.34567,3.71537999999999e+24
66.55472,3.71954999999999e+24
66.8426,3.72600999999999e+24
67.04431,3.73294999999999e+24
67.20741,3.74095999999999e+24
67.26582,3.74523999999999e+24
67.36371,3.75147999999999e+24
67.54745,3.75656999999999e+24
67.58149,3.75910999999999e+24
67.66188,3.76824999999999e+24
67.77166,3.77230999999999e+24
68.07474,3.77788999999999e+24
68.23686,3.78218999999999e+24
68.40215,3.79060999999999e+24
68.4531,3.79322999999999e+24
68.62823,3.79864999999999e+24
68.64218,3.80736e+24
68.66664,3.80979e+24
68.7323,3.81698999999999e+24
68.77242,3.82253999999999e+24
68.8823,3.82713999999999e+24
68.93073,3.83334999999999e+24
69.10388,3.83547e+24
69.14208,3.84160999999999e+24
69.28575,3.84531e+24
69.3813,3.85495999999999e+24
69.52758,3.85789999999999e+24
69.70774,3.86397999999999e+24
69.7723,3.87053999999999e+24
69.89021,3.87718999999999e+24
69.95149,3.88172999999999e+24
70.04669,3.88795999999999e+24
70.06978,3.89386999999999e+24
70.15191,3.90003999999999e+24
70.38515,3.90248e+24
70.43419,3.90594999999999e+24
70.44472,3.91205999999999e+24
70.54681,3.91795999999999e+24
70.65662,3.92221999999999e+24
70.81328,3.92702e+24
70.88095,3.93132e+24
70.9043,3.93208e+24
71.00095,3.93758e+24
71.04556,3.94382999999999e+24
71.09106,3.95051999999999e+24
71.14986,3.95364999999999e+24
71.19993,3.96118999999999e+24
71.23188,3.96253999999999e+24
71.30752,3.96941999999999e+24
71.45258,3.97503999999999e+24
71.55701,3.97634999999999e+24
71.723,3.98333999999999e+24
71.85811,3.98744999999999e+24
71.97378,3.99203999999999e+24
72.0797,3.99945999999999e+24
72.18634,4.00756999999999e+24
72.32967,4.01042999999999e+24
72.44003,4.01652999999999e+24
72.58845,4.02486999999999e+24
72.61556,4.03124999999999e+24
72.6868,4.03924999999999e+24
72.74363,4.04145999999999e+24
72.86596,4.04776999999999e+24
73.11398,4.05091999999999e+24
73.15483,4.05714999999999e+24
73.20386,4.06111999999999e+24
73.31228,4.06624e+24
73.45632,4.06764999999999e+24
73.68612,4.07404999999999e+24
73.78782,4.07722999999999e+24
73.82226,4.08191999999999e+24
73.90662,4.08816999999999e+24
74.03096,4.09359999999999e+24
74.07146,4.09945999999999e+24
74.10343,4.10555999999999e+24
74.17342,4.11142999999999e+24
74.27499,4.11897999999999e+24
74.54084,4.12430999999999e+24
74.56735,4.12636999999999e+24
74.65712,4.13257999999999e+24
74.69433,4.13863e+24
74.75159,4.14458999999999e+24
74.79497,4.15019999999999e+24
74.90445,4.15247999999999e+24
75.04523,4.15822999999999e+24
75.09615,4.16352999999999e+24
75.12751,4.16548e+24
75.17449,4.17296999999999e+24
75.36076,4.17483999999999e+24
75.4675,4.17823999999999e+24
75.5178,4.18522999999999e+24
75.5678,4.18852999999999e+24
75.67077,4.19442999999999e+24
75.71836,4.20301999999999e+24
75.78043,4.20267999999999e+24
75.97463,4.21011999999999e+24
75.99571,4.21355999999999e+24
76.08896,4.21908999999999e+24
76.21752,4.22393999999999e+24
76.30805,4.23113999999999e+24
76.54682,4.23810999999999e+24
76.69096,4.24538999999999e+24
76.74075,4.24890999999999e+24
76.81126,4.25630999999999e+24
76.88621,4.25835999999999e+24
76.9607,4.26511999999999e+24
77.0718,4.27079999999999e+24
77.10791,4.27641999999999e+24
77.3056,4.28205999999999e+24
77.45311,4.28971999999999e+24
77.54497,4.29554999999999e+24
77.63115,4.29916999999999e+24
78.00709,4.31990999999999e+24
78.73237,4.36449999999999e+24
79.4981,4.40423999999999e+24
80.30213,4.45007999999999e+24
81.15257,4.50093999999999e+24
81.86614,4.54346999999999e+24
82.75234,4.58910999999999e+24
83.50073,4.63966999999999e+24
84.34855,4.67908999999999e+24
85.17409,4.70840999999999e+24
86.10385,4.76617999999999e+24
86.83434,4.79859999999999e+24
87.68579,4.87392999999999e+24
88.59668,4.93091999999999e+24
89.42102,4.99389999999999e+24
90.3953,5.04817999999999e+24
91.2251,5.08904999999999e+24
92.12425,5.12161999999999e+24


==> figures_concentration_evolution_vac33.csv <==
time,concentration
3.673494e-02,7.000000e+19
1.259181e-01,1.100000e+20
2.327764e-01,1.500000e+20
2.456017e-01,1.800000e+20
2.519053e-01,2.600000e+20
2.790541e-01,3.100000e+20
2.960044e-01,3.500000e+20
3.263426e-01,4.000000e+20
3.963620e-01,4.200000e+20
4.464451e-01,5.600000e+20
5.890436e-01,5.800000e+20
6.999241e-01,6.500000e+20
7.216871e-01,6.600000e+20
8.231831e-01,8.000000e+20
9.624393e-01,9.000000e+20
9.693192e-01,9.100000e+20
9.794703e-01,9.200000e+20
9.943797e-01,9.500000e+20
1.062350e+00,1.040000e+21
1.110864e+00,1.120000e+21
1.123571e+00,1.200000e+21
1.165703e+00,1.270000e+21
1.177547e+00,1.280000e+21
1.189363e+00,1.300000e+21
1.310741e+00,1.380000e+21
1.322563e+00,1.420000e+21
1.414884e+00,1.460000e+21
1.429332e+00,1.530000e+21
1.460096e+00,1.660000e+21
1.473887e+00,1.680000e+21
1.540711e+00,1.780000e+21
1.558425e+00,1.800000e+21
1.667981e+00,1.890000e+21
1.686714e+00,1.920000e+21
1.717394e+00,1.960000e+21
1.786839e+00,2.050000e+21
1.845261e+00,2.100000e+21
1.961367e+00,2.190000e+21
1.986934e+00,2.240000e+21
2.003657e+00,2.230000e+21
2.010117e+00,2.290000e+21
2.063529e+00,2.350000e+21
2.081850e+00,2.370000e+21
2.107829e+00,2.410000e+21
2.140196e+00,2.430000e+21
2.238355e+00,2.570000e+21
2.308877e+00,2.630000e+21
2.462374e+00,2.670000e+21
2.550646e+00,2.720000e+21
2.674410e+00,2.760000e+21
2.751888e+00,2.790000e+21
2.763211e+00,2.900000e+21
2.864229e+00,2.950000e+21
2.892634e+00,3.080000e+21
2.939886e+00,3.140000e+21
2.945485e+00,3.170000e+21
3.000025e+00,3.230000e+21
3.027063e+00,3.270000e+21
3.029395e+00,3.270000e+21
3.030429e+00,3.270000e+21
3.086098e+00,3.370000e+21
3.150834e+00,3.390000e+21
3.246117e+00,3.420000e+21
3.261937e+00,3.490000e+21
3.270941e+00,3.520000e+21
3.311802e+00,3.630000e+21
3.313711e+00,3.650000e+21
3.353436e+00,3.800000e+21
3.366692e+00,3.800000e+21
3.441398e+00,3.910000e+21
3.444893e+00,3.930000e+21
3.457892e+00,3.990000e+21
3.506479e+00,4.020000e+21
3.517347e+00,4.020000e+21
3.526259e+00,4.100000e+21
3.544156e+00,4.170000e+21
3.550417e+00,4.220000e+21
3.617560e+00,4.290000e+21
3.761434e+00,4.380000e+21
3.762617e+00,4.430000e+21
4.074737e+00,4.500000e+21
4.093528e+00,4.540000e+21
4.178056e+00,4.710000e+21
4.191555e+00,4.780000e+21
4.214680e+00,4.770000e+21
4.231181e+00,4.840000e+21
4.256831e+00,4.950000e+21
4.282931e+00,4.970000e+21
4.329074e+00,5.040000e+21
4.332364e+00,5.100000e+21
4.447161e+00,5.160000e+21
4.460250e+00,5.200000e+21
4.558976e+00,5.280000e+21
4.579896e+00,5.330000e+21
4.663933e+00,5.370000e+21
4.810586e+00,5.450000e+21
4.883422e+00,5.480000e+21
4.931578e+00,5.550000e+21
5.147286e+00,5.610000e+21
5.191810e+00,5.630000e+21
5.214909e+00,5.920000e+21
5.246324e+00,5.970000e+21
5.259618e+00,6.050000e+21
5.274902e+00,6.090000e+21
5.306917e+00,6.150000e+21
5.312130e+00,6.160000e+21
5.363987e+00,6.250000e+21
5.450175e+00,6.370000e+21
5.463636e+00,6.400000e+21
5.469266e+00,6.420000e+21
5.561271e+00,6.540000e+21
5.585321e+00,6.640000e+21
5.621961e+00,6.690000e+21
5.623017e+00,6.720000e+21
5.770073e+00,6.790000e+21
5.788503e+00,6.840000e+21
5.838414e+00,6.880000e+21
6.016164e+00,6.920000e+21
6.017824e+00,6.960000e+21
6.051455e+00,7.060000e+21
6.051462e+00,7.120000e+21
6.103327e+00,7.140000e+21
6.162296e+00,7.200000e+21
6.194017e+00,7.240000e+21
6.284507e+00,7.420000e+21
6.302170e+00,7.470000e+21
6.387993e+00,7.530000e+21
6.398603e+00,7.560000e+21
6.576284e+00,7.660000e+21
6.584944e+00,7.690000e+21
6.649888e+00,7.790000e+21
6.708386e+00,7.820000e+21
6.787799e+00,7.920000e+21
6.883144e+00,7.970000e+21
6.955401e+00,8.090000e+21
7.014799e+00,8.130000e+21
7.065772e+00,8.180000e+21
7.092690e+00,8.200000e+21
7.209460e+00,8.380000e+21
7.241795e+00,8.400000e+21
7.256801e+00,8.480000e+21
7.276429e+00,8.510000e+21
7.296416e+00,8.520000e+21
7.340476e+00,8.520000e+21
7.414645e+00,8.640000e+21
7.485361e+00,8.740000e+21
7.535581e+00,8.840000e+21
7.595904e+00,8.830000e+21
7.674552e+00,8.850000e+21
7.766931e+00,8.970000e+21
7.797662e+00,8.990000e+21
7.819574e+00,9.100000e+21
7.830566e+00,9.120000e+21
7.883442e+00,9.210000e+21
7.922170e+00,9.230000e+21
8.021058e+00,9.360000e+21
8.082809e+00,9.380000e+21
8.153621e+00,9.470000e+21
8.153621e+00,9.460000e+21
8.161489e+00,9.530000e+21
8.193163e+00,9.570000e+21
8.214476e+00,9.670000e+21
8.247501e+00,9.670000e+21
8.285257e+00,9.870000e+21
8.298038e+00,9.920000e+21
8.300729e+00,1.001000e+22
8.341877e+00,1.009000e+22
8.369228e+00,1.019000e+22
8.514946e+00,1.028000e+22
8.536740e+00,1.032000e+22
8.646172e+00,1.060000e+22
8.649569e+00,1.066000e+22
8.653042e+00,1.067000e+22
8.717199e+00,1.072000e+22
8.733056e+00,1.077000e+22
8.786000e+00,1.079000e+22
8.788673e+00,1.078000e+22
8.830012e+00,1.089000e+22
8.835144e+00,1.101000e+22
8.859726e+00,1.102000e+22
8.911597e+00,1.114000e+22
8.953793e+00,1.119000e+22
8.972903e+00,1.120000e+22
9.020965e+00,1.130000e+22
9.038430e+00,1.130000e+22
9.106628e+00,1.138000e+22
9.120356e+00,1.140000e+22
9.283260e+00,1.152000e+22
9.308583e+00,1.159000e+22
9.355096e+00,1.165000e+22
9.385458e+00,1.168000e+22
9.529555e+00,1.175000e+22
9.575022e+00,1.180000e+22
9.620641e+00,1.185000e+22
9.639667e+00,1.193000e+22
9.665564e+00,1.195000e+22
9.666499e+00,1.199000e+22
9.687804e+00,1.211000e+22
9.759697e+00,1.220000e+22
9.810665e+00,1.222000e+22
9.852626e+00,1.224000e+22
9.904387e+00,1.224000e+22
9.984418e+00,1.231000e+22
1.002608e+01,1.234000e+22
1.004095e+01,1.240000e+22
1.007170e+01,1.246000e+22
1.011187e+01,1.249000e+22
1.012300e+01,1.248000e+22
1.017425e+01,1.259000e+22
1.020822e+01,1.261000e+22
1.023186e+01,1.290000e+22
1.024729e+01,1.302000e+22
1.029525e+01,1.303000e+22
1.032059e+01,1.306000e+22
1.036542e+01,1.316000e+22
1.037811e+01,1.329000e+22
1.040102e+01,1.331000e+22
1.042596e+01,1.341000e+22
1.044259e+01,1.345000e+22
1.045121e+01,1.351000e+22
1.063448e+01,1.359000e+22
1.076281e+01,1.362000e+22
1.081947e+01,1.364000e+22
1.086778e+01,1.372000e+22
1.092529e+01,1.374000e+22
1.095028e+01,1.381000e+22
1.099421e+01,1.392000e+22
1.100781e+01,1.393000e+22
1.107810e+01,1.397000e+22
1.109066e+01,1.405000e+22
1.115036e+01,1.415000e+22
1.117662e+01,1.417000e+22
1.131933e+01,1.428000e+22
1.138761e+01,1.433000e+22
1.144109e+01,1.437000e+22
1.149942e+01,1.438000e+22
1.151171e+01,1.442000e+22
1.161539e+01,1.442000e+22
1.165091e+01,1.448000e+22
1.180198e+01,1.456000e+22
1.180547e+01,1.457000e+22
1.188905e+01,1.467000e+22
1.189495e+01,1.479000e+22
1.194993e+01,1.485000e+22
1.199995e+01,1.491000e+22
1.214777e+01,1.491000e+22
1.219318e+01,1.505000e+22
1.220615e+01,1.507000e+22
1.223284e+01,1.514000e+22
1.238789e+01,1.526000e+22
1.243431e+01,1.532000e+22
1.246114e+01,1.540000e+22
1.250484e+01,1.545000e+22
1.254019e+01,1.550000e+22
1.255029e+01,1.557000e+22
1.264209e+01,1.561000e+22
1.266966e+01,1.565000e+22
1.268793e+01,1.577000e+22
1.271663e+01,1.581000e+22
1.286824e+01,1.587000e+22
1.286936e+01,1.591000e+22
1.294282e+01,1.595000e+22
1.296138e+01,1.601000e+22
1.300397e+01,1.612000e+22
1.302885e+01,1.616000e+22
1.311244e+01,1.619000e+22
1.313365e+01,1.629000e+22
1.317376e+01,1.635000e+22
1.326899e+01,1.640000e+22
1.334302e+01,1.640000e+22
1.340534e+01,1.643000e+22
1.352741e+01,1.654000e+22
1.354952e+01,1.656000e+22
1.355341e+01,1.665000e+22
1.359290e+01,1.670000e+22
1.359862e+01,1.671000e+22
1.361515e+01,1.684000e+22
1.366031e+01,1.688000e+22
1.376829e+01,1.695000e+22
1.388331e+01,1.699000e+22
1.389342e+01,1.700000e+22
1.389348e+01,1.703000e+22
1.393721e+01,1.704000e+22
1.402128e+01,1.714000e+22
1.402693e+01,1.715000e+22
1.404125e+01,1.718000e+22
1.421569e+01,1.726000e+22
1.423619e+01,1.727000e+22
1.429062e+01,1.733000e+22
1.429605e+01,1.735000e+22
1.435705e+01,1.740000e+22
1.450933e+01,1.754000e+22
1.453565e+01,1.757000e+22
1.455053e+01,1.768000e+22
1.455820e+01,1.771000e+22
1.461197e+01,1.781000e+22
1.461912e+01,1.784000e+22
1.462800e+01,1.792000e+22
1.466157e+01,1.793000e+22
1.468498e+01,1.797000e+22
1.469790e+01,1.805000e+22
1.471748e+01,1.806000e+22
1.472553e+01,1.812000e+22
1.472732e+01,1.816000e+22
1.480290e+01,1.820000e+22
1.483193e+01,1.824000e+22
1.483632e+01,1.830000e+22
1.486559e+01,1.833000e+22
1.499021e+01,1.853000e+22
1.500954e+01,1.859000e+22
1.505066e+01,1.862000e+22
1.507598e+01,1.869000e+22
1.511298e+01,1.875000e+22
1.515441e+01,1.885000e+22
1.526654e+01,1.895000e+22
1.528657e+01,1.896000e+22
1.544039e+01,1.903000e+22
1.549205e+01,1.905000e+22
1.553302e+01,1.925000e+22
1.568308e+01,1.929000e+22
1.573494e+01,1.936000e+22
1.574178e+01,1.942000e+22
1.586839e+01,1.953000e+22
1.588575e+01,1.955000e+22
1.591331e+01,1.961000e+22
1.603305e+01,1.968000e+22
1.605591e+01,1.968000e+22
1.609838e+01,1.971000e+22
1.613668e+01,1.978000e+22
1.617465e+01,1.989000e+22
1.617807e+01,1.992000e+22
1.618762e+01,1.993000e+22
1.623492e+01,1.999000e+22
1.634604e+01,2.005000e+22
1.637617e+01,2.010000e+22
1.637959e+01,2.011000e+22
1.640429e+01,2.015000e+22
1.642960e+01,2.019000e+22
1.643098e+01,2.021000e+22
1.662109e+01,2.030000e+22
1.664312e+01,2.033000e+22
1.665694e+01,2.035000e+22
1.672806e+01,2.045000e+22
1.675903e+01,2.049000e+22
1.680586e+01,2.055000e+22
1.689564e+01,2.068000e+22
1.693728e+01,2.073000e+22
1.698733e+01,2.082000e+22
1.701061e+01,2.084000e+22
1.701974e+01,2.096000e+22
1.703331e+01,2.096000e+22
1.709450e+01,2.104000e+22
1.722126e+01,2.126000e+22
1.723378e+01,2.129000e+22
1.731431e+01,2.133000e+22
1.732524e+01,2.138000e+22
1.733223e+01,2.143000e+22
1.733992e+01,2.148000e+22
1.736655e+01,2.157000e+22
1.744025e+01,2.165000e+22
1.751444e+01,2.169000e+22
1.756355e+01,2.180000e+22
1.762849e+01,2.194000e+22
1.765092e+01,2.201000e+22
1.767832e+01,2.214000e+22
1.770028e+01,2.222000e+22
1.770203e+01,2.222000e+22
1.772719e+01,2.232000e+22
1.773874e+01,2.243000e+22
1.776939e+01,2.246000e+22
1.782010e+01,2.257000e+22
1.782098e+01,2.257000e+22
1.797149e+01,2.266000e+22
1.798531e+01,2.269000e+22
1.801555e+01,2.279000e+22
1.806740e+01,2.285000e+22
1.811427e+01,2.289000e+22
1.824224e+01,2.306000e+22
1.825182e+01,2.309000e+22
1.836242e+01,2.312000e+22
1.841722e+01,2.318000e+22
1.843075e+01,2.334000e+22
1.853126e+01,2.344000e+22
1.854509e+01,2.348000e+22
1.864568e+01,2.362000e+22
1.868843e+01,2.365000e+22
1.874216e+01,2.371000e+22
1.875117e+01,2.377000e+22
1.876163e+01,2.378000e+22
1.879791e+01,2.395000e+22
1.885532e+01,2.405000e+22
1.886033e+01,2.410000e+22
1.889295e+01,2.418000e+22
1.890875e+01,2.419000e+22
1.891003e+01,2.417000e+22
1.902935e+01,2.419000e+22
1.903516e+01,2.423000e+22
1.906380e+01,2.450000e+22
1.906946e+01,2.450000e+22
1.916300e+01,2.463000e+22
1.916961e+01,2.468000e+22
1.919598e+01,2.478000e+22
1.923889e+01,2.488000e+22
1.924409e+01,2.492000e+22
1.926329e+01,2.498000e+22
1.930020e+01,2.506000e+22
1.933110e+01,2.514000e+22
1.938843e+01,2.518000e+22
1.939683e+01,2.526000e+22
1.954329e+01,2.540000e+22
1.955741e+01,2.546000e+22
1.958042e+01,2.547000e+22
1.963937e+01,2.547000e+22
1.964665e+01,2.546000e+22
1.976592e+01,2.551000e+22
1.980757e+01,2.556000e+22
1.984353e+01,2.560000e+22
1.991924e+01,2.561000e+22
1.997290e+01,2.579000e+22
1.997467e+01,2.577000e+22
2.016365e+01,2.581000e+22
2.018618e+01,2.589000e+22
2.021904e+01,2.597000e+22
2.028520e+01,2.600000e+22
2.034214e+01,2.601000e+22
2.044255e+01,2.611000e+22
2.044817e+01,2.618000e+22
2.047054e+01,2.629000e+22
2.051758e+01,2.636000e+22
2.053703e+01,2.642000e+22
2.056172e+01,2.643000e+22
2.059697e+01,2.641000e+22
2.064004e+01,2.648000e+22
2.068255e+01,2.650000e+22
2.069772e+01,2.656000e+22
2.073245e+01,2.657000e+22
2.079450e+01,2.657000e+22
2.087711e+01,2.664000e+22
2.090386e+01,2.668000e+22
2.092679e+01,2.671000e+22
2.098350e+01,2.675000e+22
2.102151e+01,2.681000e+22
2.103879e+01,2.693000e+22
2.106497e+01,2.698000e+22
2.126441e+01,2.702000e+22
2.127649e+01,2.706000e+22
2.138493e+01,2.715000e+22
2.140211e+01,2.717000e+22
2.155222e+01,2.726000e+22
2.157379e+01,2.728000e+22
2.166117e+01,2.739000e+22
2.168854e+01,2.740000e+22
2.176490e+01,2.750000e+22
2.179640e+01,2.753000e+22
2.185441e+01,2.764000e+22
2.186918e+01,2.764000e+22
2.188937e+01,2.772000e+22
2.193750e+01,2.780000e+22
2.196335e+01,2.796000e+22
2.197161e+01,2.800000e+22
2.199064e+01,2.803000e+22
2.209536e+01,2.825000e+22
2.212853e+01,2.831000e+22
2.221105e+01,2.847000e+22
2.221366e+01,2.850000e+22
2.230686e+01,2.852000e+22
2.234569e+01,2.856000e+22
2.240573e+01,2.857000e+22
2.244825e+01,2.867000e+22
2.247766e+01,2.870000e+22
2.250102e+01,2.871000e+22
2.260123e+01,2.882000e+22
2.268542e+01,2.891000e+22
2.270812e+01,2.897000e+22
2.273862e+01,2.910000e+22
2.281434e+01,2.918000e+22
2.286531e+01,2.926000e+22
2.294034e+01,2.937000e+22
2.294272e+01,2.939000e+22
2.301959e+01,2.955000e+22
2.310593e+01,2.959000e+22
2.314235e+01,2.970000e+22
2.322492e+01,2.977000e+22
2.323091e+01,2.979000e+22
2.324548e+01,2.981000e+22
2.326613e+01,2.988000e+22
2.329272e+01,2.992000e+22
2.336671e+01,2.994000e+22
2.340966e+01,3.003000e+22
2.351159e+01,3.007000e+22
2.358454e+01,3.009000e+22
2.359360e+01,3.012000e+22
2.365751e+01,3.016000e+22
2.367922e+01,3.018000e+22
2.379076e+01,3.022000e+22
2.382252e+01,3.028000e+22
2.385209e+01,3.028000e+22
2.386690e+01,3.033000e+22
2.396030e+01,3.036000e+22
2.402863e+01,3.037000e+22
2.409646e+01,3.055000e+22
2.412111e+01,3.068000e+22
2.413413e+01,3.069000e+22
2.418298e+01,3.075000e+22
2.419461e+01,3.076000e+22
2.419817e+01,3.088000e+22
2.422411e+01,3.095000e+22
2.422768e+01,3.101000e+22
2.425043e+01,3.103000e+22
2.428975e+01,3.111000e+22
2.432732e+01,3.112000e+22
2.435050e+01,3.123000e+22
2.442830e+01,3.125000e+22
2.445680e+01,3.126000e+22
2.445970e+01,3.152000e+22
2.450879e+01,3.156000e+22
2.468148e+01,3.163000e+22
2.474577e+01,3.182000e+22
2.476953e+01,3.190000e+22
2.480629e+01,3.202000e+22
2.483434e+01,3.203000e+22
2.486073e+01,3.210000e+22
2.487462e+01,3.214000e+22
2.490848e+01,3.219000e+22
2.493861e+01,3.222000e+22
2.496856e+01,3.234000e+22
2.497614e+01,3.235000e+22
2.499962e+01,3.243000e+22
2.502200e+01,3.247000e+22
2.504387e+01,3.254000e+22
2.511675e+01,3.254000e+22
2.514005e+01,3.255000e+22
2.525994e+01,3.263000e+22
2.527781e+01,3.264000e+22
2.529018e+01,3.277000e+22
2.529672e+01,3.278000e+22
2.544019e+01,3.282000e+22
2.549321e+01,3.292000e+22
2.559346e+01,3.315000e+22
2.561912e+01,3.320000e+22
2.574900e+01,3.329000e+22
2.578087e+01,3.336000e+22
2.582086e+01,3.338000e+22
2.588123e+01,3.353000e+22
2.596175e+01,3.364000e+22
2.597658e+01,3.363000e+22
2.603874e+01,3.376000e+22
2.605344e+01,3.382000e+22
2.606971e+01,3.393000e+22
2.609446e+01,3.395000e+22
2.616749e+01,3.401000e+22
2.620553e+01,3.409000e+22
2.622615e+01,3.414000e+22
2.626118e+01,3.418000e+22
2.636228e+01,3.426000e+22
2.639944e+01,3.429000e+22
2.643277e+01,3.435000e+22
2.644635e+01,3.437000e+22
2.651109e+01,3.445000e+22
2.652634e+01,3.453000e+22
2.676521e+01,3.459000e+22
2.678251e+01,3.462000e+22
2.685636e+01,3.466000e+22
2.697817e+01,3.470000e+22
2.697875e+01,3.475000e+22
2.701897e+01,3.491000e+22
2.704504e+01,3.492000e+22
2.708179e+01,3.507000e+22
2.709726e+01,3.519000e+22
2.716764e+01,3.527000e+22
2.719073e+01,3.529000e+22
2.720336e+01,3.532000e+22
2.721630e+01,3.552000e+22
2.731348e+01,3.566000e+22
2.731633e+01,3.578000e+22
2.732633e+01,3.585000e+22
2.738021e+01,3.591000e+22
2.749442e+01,3.593000e+22
2.758666e+01,3.608000e+22
2.760956e+01,3.616000e+22
2.768138e+01,3.624000e+22
2.772278e+01,3.631000e+22
2.785341e+01,3.639000e+22
2.793648e+01,3.650000e+22
2.799206e+01,3.655000e+22
2.802043e+01,3.665000e+22
2.802818e+01,3.664000e+22
2.828490e+01,3.670000e+22
2.828763e+01,3.676000e+22
2.834158e+01,3.700000e+22
2.841100e+01,3.713000e+22
2.843369e+01,3.725000e+22
2.846667e+01,3.730000e+22
2.855760e+01,3.733000e+22
2.858042e+01,3.737000e+22
2.863930e+01,3.741000e+22
2.867994e+01,3.747000e+22
2.876596e+01,3.748000e+22
2.880807e+01,3.753000e+22
2.884656e+01,3.756000e+22
2.885540e+01,3.777000e+22
2.886720e+01,3.780000e+22
2.895709e+01,3.792000e+22
2.903694e+01,3.795000e+22
2.905535e+01,3.798000e+22
2.915251e+01,3.807000e+22
2.921633e+01,3.813000e+22
2.922795e+01,3.817000e+22
2.925695e+01,3.834000e+22
2.930520e+01,3.848000e+22
2.931564e+01,3.856000e+22
2.944219e+01,3.874000e+22
2.953862e+01,3.878000e+22
2.954067e+01,3.883000e+22
2.954635e+01,3.883000e+22
2.964432e+01,3.887000e+22
2.971878e+01,3.896000e+22
2.976877e+01,3.902000e+22
2.978671e+01,3.916000e+22
2.979922e+01,3.916000e+22
2.983706e+01,3.924000e+22
2.986744e+01,3.926000e+22
2.987302e+01,3.932000e+22
2.994890e+01,3.940000e+22
3.006253e+01,3.942000e+22
3.012259e+01,3.950000e+22
3.016118e+01,3.951000e+22
3.019748e+01,3.955000e+22
3.024533e+01,3.962000e+22
3.028607e+01,3.964000e+22
3.032914e+01,3.976000e+22
3.035783e+01,3.981000e+22
3.035956e+01,3.986000e+22
3.050874e+01,3.992000e+22
3.051730e+01,3.994000e+22
3.067532e+01,4.003000e+22
3.073298e+01,4.006000e+22
3.076224e+01,4.008000e+22
3.087478e+01,4.014000e+22
3.091438e+01,4.015000e+22
3.105366e+01,4.016000e+22
3.106973e+01,4.019000e+22
3.107250e+01,4.019000e+22
3.112704e+01,4.029000e+22
3.115884e+01,4.035000e+22
3.124804e+01,4.046000e+22
3.124977e+01,4.048000e+22
3.133424e+01,4.055000e+22
3.136159e+01,4.058000e+22
3.139062e+01,4.063000e+22
3.147478e+01,4.072000e+22
3.147745e+01,4.077000e+22
3.151563e+01,4.079000e+22
3.154440e+01,4.086000e+22
3.158749e+01,4.089000e+22
3.163982e+01,4.101000e+22
3.176752e+01,4.102000e+22
3.184427e+01,4.106000e+22
3.186067e+01,4.114000e+22
3.190212e+01,4.117000e+22
3.190915e+01,4.123000e+22
3.199822e+01,4.130000e+22
3.201248e+01,4.138000e+22
3.207571e+01,4.155000e+22
3.209216e+01,4.159000e+22
3.226952e+01,4.170000e+22
3.229719e+01,4.170000e+22
3.236830e+01,4.174000e+22
3.237639e+01,4.179000e+22
3.238527e+01,4.182000e+22
3.244827e+01,4.188000e+22
3.244843e+01,4.189000e+22
3.245126e+01,4.191000e+22
3.256885e+01,4.194000e+22
3.257006e+01,4.195000e+22
3.263468e+01,4.196000e+22
3.267760e+01,4.201000e+22
3.272503e+01,4.206000e+22
3.280673e+01,4.214000e+22
3.281086e+01,4.214000e+22
3.288719e+01,4.218000e+22
3.291172e+01,4.222000e+22
3.305638e+01,4.233000e+22
3.320505e+01,4.247000e+22
3.322119e+01,4.261000e+22
3.333861e+01,4.264000e+22
3.335894e+01,4.269000e+22
3.340628e+01,4.273000e+22
3.351389e+01,4.282000e+22
3.355959e+01,4.284000e+22
3.358504e+01,4.290000e+22
3.360057e+01,4.294000e+22
3.360957e+01,4.300000e+22
3.362534e+01,4.307000e+22
3.364780e+01,4.310000e+22
3.367542e+01,4.318000e+22
3.388168e+01,4.357000e+22
3.422322e+01,4.382000e+22
3.454442e+01,4.407000e+22
3.489087e+01,4.458000e+22
3.524505e+01,4.487000e+22
3.559766e+01,4.536000e+22
3.592149e+01,4.605000e+22
3.629392e+01,4.647000e+22
3.668066e+01,4.696000e+22
3.707396e+01,4.713000e+22
3.735463e+01,4.770000e+22
3.778376e+01,4.831000e+22
3.820515e+01,4.908000e+22
3.847678e+01,4.940000e+22
3.887952e+01,4.973000e+22
3.946398e+01,5.043000e+22
3.967999e+01,5.085000e+22
4.018430e+01,5.121000e+22
4.041406e+01,5.135000e+22
4.091274e+01,5.223000e+22
4.126315e+01,5.265000e+22
4.162454e+01,5.323000e+22
4.207556e+01,5.391000e+22
4.243723e+01,5.449000e+22
4.292734e+01,5.504000e+22
4.329267e+01,5.536000e+22
4.371316e+01,5.567000e+22
4.420122e+01,5.613000e+22
4.469768e+01,5.675000e+22
4.504171e+01,5.700000e+22
4.547185e+01,5.765000e+22
4.589875e+01,5.804000e+22
4.646631e+01,5.841000e+22
4.681283e+01,5.876000e+22
4.731420e+01,5.923000e+22
4.782726e+01,5.969000e+22
4.824149e+01,6.064000e+22
4.870893e+01,6.097000e+22
4.916764e+01,6.130000e+22
4.968216e+01,6.204000e+22
5.021147e+01,6.251000e+22
5.065368e+01,6.298000e+22
5.117578e+01,6.369000e+22
5.168902e+01,6.407000e+22
5.217613e+01,6.470000e+22
5.267381e+01,6.505000e+22
5.323171e+01,6.544000e+22
5.375727e+01,6.609000e+22
5.428280e+01,6.656000e+22
5.476343e+01,6.696000e+22
5.535166e+01,6.780000e+22
5.587058e+01,6.883000e+22
5.640810e+01,6.936000e+22
5.697849e+01,6.999000e+22
5.758316e+01,7.077000e+22
5.808780e+01,7.170000e+22
5.869170e+01,7.280000e+22
5.933571e+01,7.369000e+22
5.986783e+01,7.421000e+22
6.040364e+01,7.464000e+22
6.105194e+01,7.527000e+22
6.162201e+01,7.559000e+22
6.221301e+01,7.651000e+22
6.282333e+01,7.702000e+22
6.344056e+01,7.789000e+22
6.410099e+01,7.867000e+22
6.480259e+01,7.949000e+22
6.536574e+01,7.990000e+22
6.603824e+01,8.060000e+22
6.670977e+01,8.104000e+22
6.735570e+01,8.147000e+22
6.799329e+01,8.205000e+22
6.862823e+01,8.264000e+22
6.934021e+01,8.370000e+22
6.998986e+01,8.434000e+22
7.068608e+01,8.508000e+22
7.145258e+01,8.627000e+22
7.207970e+01,8.688000e+22
7.278566e+01,8.789000e+22
7.361082e+01,8.858000e+22
7.422624e+01,8.936000e+22
7.504523e+01,9.025000e+22
7.569402e+01,9.137000e+22
7.646487e+01,9.216000e+22
7.730560e+01,9.305000e+22
7.800709e+01,9.399000e+22
7.873237e+01,9.503000e+22
7.949810e+01,9.599000e+22
8.030213e+01,9.715000e+22
8.115257e+01,9.824000e+22
8.186614e+01,9.927000e+22
8.275234e+01,1.005000e+23
8.350073e+01,1.016900e+23
8.434855e+01,1.025900e+23
8.517409e+01,1.035300e+23
8.610385e+01,1.047700e+23
8.683434e+01,1.055000e+23
8.768579e+01,1.072900e+23
8.859668e+01,1.083300e+23
8.942102e+01,1.096600e+23
9.039530e+01,1.109400e+23
9.122510e+01,1.121000e+23
9.212425e+01,1.129300e+23


==> figures_concentration_evolution_vac60.csv <==
time,concentration
3.673494e-02,3.000000e+19
1.259181e-01,4.000000e+19
2.327764e-01,8.000000e+19
2.456017e-01,1.000000e+20
2.519053e-01,1.300000e+20
2.790541e-01,1.500000e+20
2.960044e-01,1.600000e+20
3.263426e-01,1.900000e+20
3.963620e-01,2.000000e+20
4.464451e-01,2.600000e+20
5.890436e-01,2.700000e+20
6.999241e-01,3.000000e+20
7.216871e-01,3.000000e+20
8.231831e-01,3.700000e+20
9.624393e-01,4.300000e+20
9.693192e-01,4.200000e+20
9.794703e-01,4.200000e+20
9.943797e-01,4.400000e+20
1.062350e+00,4.900000e+20
1.110864e+00,5.500000e+20
1.123571e+00,5.800000e+20
1.165703e+00,6.000000e+20
1.177547e+00,6.000000e+20
1.189363e+00,6.000000e+20
1.310741e+00,6.200000e+20
1.322563e+00,6.500000e+20
1.414884e+00,6.700000e+20
1.429332e+00,7.000000e+20
1.460096e+00,7.600000e+20
1.473887e+00,7.700000e+20
1.540711e+00,8.300000e+20
1.558425e+00,8.400000e+20
1.667981e+00,8.900000e+20
1.686714e+00,9.000000e+20
1.717394e+00,9.100000e+20
1.786839e+00,9.300000e+20
1.845261e+00,9.700000e+20
1.961367e+00,1.020000e+21
1.986934e+00,1.030000e+21
2.003657e+00,1.040000e+21
2.010117e+00,1.060000e+21
2.063529e+00,1.080000e+21
2.081850e+00,1.090000e+21
2.107829e+00,1.090000e+21
2.140196e+00,1.110000e+21
2.238355e+00,1.170000e+21
2.308877e+00,1.190000e+21
2.462374e+00,1.210000e+21
2.550646e+00,1.240000e+21
2.674410e+00,1.260000e+21
2.751888e+00,1.270000e+21
2.763211e+00,1.300000e+21
2.864229e+00,1.310000e+21
2.892634e+00,1.350000e+21
2.939886e+00,1.390000e+21
2.945485e+00,1.380000e+21
3.000025e+00,1.410000e+21
3.027063e+00,1.430000e+21
3.029395e+00,1.420000e+21
3.030429e+00,1.420000e+21
3.086098e+00,1.470000e+21
3.150834e+00,1.460000e+21
3.246117e+00,1.470000e+21
3.261937e+00,1.480000e+21
3.270941e+00,1.490000e+21
3.311802e+00,1.560000e+21
3.313711e+00,1.570000e+21
3.353436e+00,1.610000e+21
3.366692e+00,1.620000e+21
3.441398e+00,1.670000e+21
3.444893e+00,1.670000e+21
3.457892e+00,1.700000e+21
3.506479e+00,1.710000e+21
3.517347e+00,1.730000e+21
3.526259e+00,1.750000e+21
3.544156e+00,1.780000e+21
3.550417e+00,1.800000e+21
3.617560e+00,1.810000e+21
3.761434e+00,1.840000e+21
3.762617e+00,1.870000e+21
4.074737e+00,1.900000e+21
4.093528e+00,1.920000e+21
4.178056e+00,2.050000e+21
4.191555e+00,2.080000e+21
4.214680e+00,2.100000e+21
4.231181e+00,2.140000e+21
4.256831e+00,2.180000e+21
4.282931e+00,2.190000e+21
4.329074e+00,2.210000e+21
4.332364e+00,2.230000e+21
4.447161e+00,2.280000e+21
4.460250e+00,2.310000e+21
4.558976e+00,2.330000e+21
4.579896e+00,2.330000e+21
4.663933e+00,2.350000e+21
4.810586e+00,2.420000e+21
4.883422e+00,2.430000e+21
4.931578e+00,2.450000e+21
5.147286e+00,2.450000e+21
5.191810e+00,2.470000e+21
5.214909e+00,2.620000e+21
5.246324e+00,2.650000e+21
5.259618e+00,2.700000e+21
5.274902e+00,2.750000e+21
5.306917e+00,2.760000e+21
5.312130e+00,2.770000e+21
5.363987e+00,2.820000e+21
5.450175e+00,2.860000e+21
5.463636e+00,2.860000e+21
5.469266e+00,2.860000e+21
5.561271e+00,2.900000e+21
5.585321e+00,2.960000e+21
5.621961e+00,2.970000e+21
5.623017e+00,2.980000e+21
5.770073e+00,3.010000e+21
5.788503e+00,3.050000e+21
5.838414e+00,3.070000e+21
6.016164e+00,3.080000e+21
6.017824e+00,3.100000e+21
6.051455e+00,3.130000e+21
6.051462e+00,3.180000e+21
6.103327e+00,3.190000e+21
6.162296e+00,3.200000e+21
6.194017e+00,3.220000e+21
6.284507e+00,3.290000e+21
6.302170e+00,3.320000e+21
6.387993e+00,3.350000e+21
6.398603e+00,3.370000e+21
6.576284e+00,3.400000e+21
6.584944e+00,3.400000e+21
6.649888e+00,3.460000e+21
6.708386e+00,3.460000e+21
6.787799e+00,3.480000e+21
6.883144e+00,3.490000e+21
6.955401e+00,3.530000e+21
7.014799e+00,3.560000e+21
7.065772e+00,3.580000e+21
7.092690e+00,3.580000e+21
7.209460e+00,3.660000e+21
7.241795e+00,3.680000e+21
7.256801e+00,3.730000e+21
7.276429e+00,3.740000e+21
7.296416e+00,3.740000e+21
7.340476e+00,3.750000e+21
7.414645e+00,3.810000e+21
7.485361e+00,3.850000e+21
7.535581e+00,3.890000e+21
7.595904e+00,3.890000e+21
7.674552e+00,3.900000e+21
7.766931e+00,3.970000e+21
7.797662e+00,3.980000e+21
7.819574e+00,4.050000e+21
7.830566e+00,4.070000e+21
7.883442e+00,4.100000e+21
7.922170e+00,4.110000e+21
8.021058e+00,4.170000e+21
8.082809e+00,4.180000e+21
8.153621e+00,4.220000e+21
8.153621e+00,4.220000e+21
8.161489e+00,4.270000e+21
8.193163e+00,4.310000e+21
8.214476e+00,4.350000e+21
8.247501e+00,4.350000e+21
8.285257e+00,4.410000e+21
8.298038e+00,4.420000e+21
8.300729e+00,4.460000e+21
8.341877e+00,4.500000e+21
8.369228e+00,4.510000e+21
8.514946e+00,4.570000e+21
8.536740e+00,4.570000e+21
8.646172e+00,4.710000e+21
8.649569e+00,4.740000e+21
8.653042e+00,4.750000e+21
8.717199e+00,4.770000e+21
8.733056e+00,4.800000e+21
8.786000e+00,4.820000e+21
8.788673e+00,4.820000e+21
8.830012e+00,4.870000e+21
8.835144e+00,4.890000e+21
8.859726e+00,4.900000e+21
8.911597e+00,4.950000e+21
8.953793e+00,4.960000e+21
8.972903e+00,4.950000e+21
9.020965e+00,4.990000e+21
9.038430e+00,4.990000e+21
9.106628e+00,5.030000e+21
9.120356e+00,5.050000e+21
9.283260e+00,5.120000e+21
9.308583e+00,5.130000e+21
9.355096e+00,5.150000e+21
9.385458e+00,5.160000e+21
9.529555e+00,5.200000e+21
9.575022e+00,5.220000e+21
9.620641e+00,5.230000e+21
9.639667e+00,5.260000e+21
9.665564e+00,5.250000e+21
9.666499e+00,5.260000e+21
9.687804e+00,5.340000e+21
9.759697e+00,5.360000e+21
9.810665e+00,5.370000e+21
9.852626e+00,5.370000e+21
9.904387e+00,5.360000e+21
9.984418e+00,5.400000e+21
1.002608e+01,5.430000e+21
1.004095e+01,5.460000e+21
1.007170e+01,5.500000e+21
1.011187e+01,5.520000e+21
1.012300e+01,5.520000e+21
1.017425e+01,5.560000e+21
1.020822e+01,5.570000e+21
1.023186e+01,5.730000e+21
1.024729e+01,5.770000e+21
1.029525e+01,5.780000e+21
1.032059e+01,5.780000e+21
1.036542e+01,5.820000e+21
1.037811e+01,5.870000e+21
1.040102e+01,5.880000e+21
1.042596e+01,5.930000e+21
1.044259e+01,5.930000e+21
1.045121e+01,5.940000e+21
1.063448e+01,5.960000e+21
1.076281e+01,5.970000e+21
1.081947e+01,5.990000e+21
1.086778e+01,6.010000e+21
1.092529e+01,6.030000e+21
1.095028e+01,6.090000e+21
1.099421e+01,6.120000e+21
1.100781e+01,6.130000e+21
1.107810e+01,6.150000e+21
1.109066e+01,6.170000e+21
1.115036e+01,6.180000e+21
1.117662e+01,6.190000e+21
1.131933e+01,6.250000e+21
1.138761e+01,6.250000e+21
1.144109e+01,6.260000e+21
1.149942e+01,6.270000e+21
1.151171e+01,6.300000e+21
1.161539e+01,6.310000e+21
1.165091e+01,6.350000e+21
1.180198e+01,6.390000e+21
1.180547e+01,6.390000e+21
1.188905e+01,6.420000e+21
1.189495e+01,6.510000e+21
1.194993e+01,6.530000e+21
1.199995e+01,6.550000e+21
1.214777e+01,6.550000e+21
1.219318e+01,6.640000e+21
1.220615e+01,6.640000e+21
1.223284e+01,6.680000e+21
1.238789e+01,6.710000e+21
1.243431e+01,6.720000e+21
1.246114e+01,6.750000e+21
1.250484e+01,6.770000e+21
1.254019e+01,6.800000e+21
1.255029e+01,6.850000e+21
1.264209e+01,6.860000e+21
1.266966e+01,6.860000e+21
1.268793e+01,6.940000e+21
1.271663e+01,6.950000e+21
1.286824e+01,6.990000e+21
1.286936e+01,7.010000e+21
1.294282e+01,7.030000e+21
1.296138e+01,7.070000e+21
1.300397e+01,7.120000e+21
1.302885e+01,7.110000e+21
1.311244e+01,7.120000e+21
1.313365e+01,7.160000e+21
1.317376e+01,7.190000e+21
1.326899e+01,7.210000e+21
1.334302e+01,7.210000e+21
1.340534e+01,7.220000e+21
1.352741e+01,7.280000e+21
1.354952e+01,7.320000e+21
1.355341e+01,7.360000e+21
1.359290e+01,7.380000e+21
1.359862e+01,7.380000e+21
1.361515e+01,7.450000e+21
1.366031e+01,7.490000e+21
1.376829e+01,7.530000e+21
1.388331e+01,7.560000e+21
1.389342e+01,7.550000e+21
1.389348e+01,7.570000e+21
1.393721e+01,7.580000e+21
1.402128e+01,7.620000e+21
1.402693e+01,7.630000e+21
1.404125e+01,7.640000e+21
1.421569e+01,7.660000e+21
1.423619e+01,7.670000e+21
1.429062e+01,7.670000e+21
1.429605e+01,7.700000e+21
1.435705e+01,7.730000e+21
1.450933e+01,7.800000e+21
1.453565e+01,7.810000e+21
1.455053e+01,7.840000e+21
1.455820e+01,7.850000e+21
1.461197e+01,7.900000e+21
1.461912e+01,7.900000e+21
1.462800e+01,7.940000e+21
1.466157e+01,7.940000e+21
1.468498e+01,7.940000e+21
1.469790e+01,7.960000e+21
1.471748e+01,7.960000e+21
1.472553e+01,7.980000e+21
1.472732e+01,8.020000e+21
1.480290e+01,8.020000e+21
1.483193e+01,8.050000e+21
1.483632e+01,8.060000e+21
1.486559e+01,8.080000e+21
1.499021e+01,8.140000e+21
1.500954e+01,8.180000e+21
1.505066e+01,8.180000e+21
1.507598e+01,8.200000e+21
1.511298e+01,8.230000e+21
1.515441e+01,8.280000e+21
1.526654e+01,8.330000e+21
1.528657e+01,8.330000e+21
1.544039e+01,8.360000e+21
1.549205e+01,8.360000e+21
1.553302e+01,8.480000e+21
1.568308e+01,8.520000e+21
1.573494e+01,8.520000e+21
1.574178e+01,8.580000e+21
1.586839e+01,8.610000e+21
1.588575e+01,8.610000e+21
1.591331e+01,8.650000e+21
1.603305e+01,8.680000e+21
1.605591e+01,8.700000e+21
1.609838e+01,8.700000e+21
1.613668e+01,8.740000e+21
1.617465e+01,8.780000e+21
1.617807e+01,8.780000e+21
1.618762e+01,8.810000e+21
1.623492e+01,8.820000e+21
1.634604e+01,8.850000e+21
1.637617e+01,8.870000e+21
1.637959e+01,8.880000e+21
1.640429e+01,8.900000e+21
1.642960e+01,8.940000e+21
1.643098e+01,8.950000e+21
1.662109e+01,9.000000e+21
1.664312e+01,9.020000e+21
1.665694e+01,9.030000e+21
1.672806e+01,9.070000e+21
1.675903e+01,9.100000e+21
1.680586e+01,9.140000e+21
1.689564e+01,9.230000e+21
1.693728e+01,9.260000e+21
1.698733e+01,9.300000e+21
1.701061e+01,9.310000e+21
1.701974e+01,9.380000e+21
1.703331e+01,9.380000e+21
1.709450e+01,9.430000e+21
1.722126e+01,9.510000e+21
1.723378e+01,9.530000e+21
1.731431e+01,9.520000e+21
1.732524e+01,9.510000e+21
1.733223e+01,9.510000e+21
1.733992e+01,9.550000e+21
1.736655e+01,9.600000e+21
1.744025e+01,9.630000e+21
1.751444e+01,9.620000e+21
1.756355e+01,9.650000e+21
1.762849e+01,9.730000e+21
1.765092e+01,9.750000e+21
1.767832e+01,9.800000e+21
1.770028e+01,9.820000e+21
1.770203e+01,9.830000e+21
1.772719e+01,9.860000e+21
1.773874e+01,9.880000e+21
1.776939e+01,9.880000e+21
1.782010e+01,9.920000e+21
1.782098e+01,9.920000e+21
1.797149e+01,9.970000e+21
1.798531e+01,9.970000e+21
1.801555e+01,1.003000e+22
1.806740e+01,1.004000e+22
1.811427e+01,1.005000e+22
1.824224e+01,1.010000e+22
1.825182e+01,1.010000e+22
1.836242e+01,1.010000e+22
1.841722e+01,1.012000e+22
1.843075e+01,1.021000e+22
1.853126e+01,1.024000e+22
1.854509e+01,1.026000e+22
1.864568e+01,1.034000e+22
1.868843e+01,1.037000e+22
1.874216e+01,1.040000e+22
1.875117e+01,1.045000e+22
1.876163e+01,1.046000e+22
1.879791e+01,1.053000e+22
1.885532e+01,1.059000e+22
1.886033e+01,1.060000e+22
1.889295e+01,1.062000e+22
1.890875e+01,1.063000e+22
1.891003e+01,1.063000e+22
1.902935e+01,1.067000e+22
1.903516e+01,1.069000e+22
1.906380e+01,1.080000e+22
1.906946e+01,1.081000e+22
1.916300e+01,1.089000e+22
1.916961e+01,1.090000e+22
1.919598e+01,1.094000e+22
1.923889e+01,1.100000e+22
1.924409e+01,1.102000e+22
1.926329e+01,1.103000e+22
1.930020e+01,1.108000e+22
1.933110e+01,1.110000e+22
1.938843e+01,1.110000e+22
1.939683e+01,1.114000e+22
1.954329e+01,1.119000e+22
1.955741e+01,1.120000e+22
1.958042e+01,1.121000e+22
1.963937e+01,1.121000e+22
1.964665e+01,1.121000e+22
1.976592e+01,1.123000e+22
1.980757e+01,1.124000e+22
1.984353e+01,1.127000e+22
1.991924e+01,1.129000e+22
1.997290e+01,1.137000e+22
1.997467e+01,1.138000e+22
2.016365e+01,1.139000e+22
2.018618e+01,1.141000e+22
2.021904e+01,1.143000e+22
2.028520e+01,1.146000e+22
2.034214e+01,1.146000e+22
2.044255e+01,1.148000e+22
2.044817e+01,1.153000e+22
2.047054e+01,1.158000e+22
2.051758e+01,1.164000e+22
2.053703e+01,1.168000e+22
2.056172e+01,1.169000e+22
2.059697e+01,1.169000e+22
2.064004e+01,1.170000e+22
2.068255e+01,1.172000e+22
2.069772e+01,1.177000e+22
2.073245e+01,1.175000e+22
2.079450e+01,1.175000e+22
2.087711e+01,1.178000e+22
2.090386e+01,1.181000e+22
2.092679e+01,1.183000e+22
2.098350e+01,1.183000e+22
2.102151e+01,1.187000e+22
2.103879e+01,1.194000e+22
2.106497e+01,1.198000e+22
2.126441e+01,1.200000e+22
2.127649e+01,1.200000e+22
2.138493e+01,1.201000e+22
2.140211e+01,1.202000e+22
2.155222e+01,1.206000e+22
2.157379e+01,1.209000e+22
2.166117e+01,1.216000e+22
2.168854e+01,1.215000e+22
2.176490e+01,1.217000e+22
2.179640e+01,1.218000e+22
2.185441e+01,1.221000e+22
2.186918e+01,1.221000e+22
2.188937e+01,1.220000e+22
2.193750e+01,1.224000e+22
2.196335e+01,1.232000e+22
2.197161e+01,1.234000e+22
2.199064e+01,1.236000e+22
2.209536e+01,1.247000e+22
2.212853e+01,1.251000e+22
2.221105e+01,1.259000e+22
2.221366e+01,1.259000e+22
2.230686e+01,1.261000e+22
2.234569e+01,1.262000e+22
2.240573e+01,1.262000e+22
2.244825e+01,1.266000e+22
2.247766e+01,1.267000e+22
2.250102e+01,1.267000e+22
2.260123e+01,1.273000e+22
2.268542e+01,1.277000e+22
2.270812e+01,1.280000e+22
2.273862e+01,1.285000e+22
2.281434e+01,1.287000e+22
2.286531e+01,1.289000e+22
2.294034e+01,1.293000e+22
2.294272e+01,1.294000e+22
2.301959e+01,1.303000e+22
2.310593e+01,1.303000e+22
2.314235e+01,1.312000e+22
2.322492e+01,1.313000e+22
2.323091e+01,1.312000e+22
2.324548e+01,1.312000e+22
2.326613e+01,1.313000e+22
2.329272e+01,1.315000e+22
2.336671e+01,1.315000e+22
2.340966e+01,1.321000e+22
2.351159e+01,1.324000e+22
2.358454e+01,1.325000e+22
2.359360e+01,1.325000e+22
2.365751e+01,1.326000e+22
2.367922e+01,1.327000e+22
2.379076e+01,1.329000e+22
2.382252e+01,1.333000e+22
2.385209e+01,1.333000e+22
2.386690e+01,1.335000e+22
2.396030e+01,1.336000e+22
2.402863e+01,1.337000e+22
2.409646e+01,1.348000e+22
2.412111e+01,1.357000e+22
2.413413e+01,1.357000e+22
2.418298e+01,1.359000e+22
2.419461e+01,1.359000e+22
2.419817e+01,1.362000e+22
2.422411e+01,1.368000e+22
2.422768e+01,1.371000e+22
2.425043e+01,1.372000e+22
2.428975e+01,1.373000e+22
2.432732e+01,1.372000e+22
2.435050e+01,1.379000e+22
2.442830e+01,1.380000e+22
2.445680e+01,1.382000e+22
2.445970e+01,1.393000e+22
2.450879e+01,1.394000e+22
2.468148e+01,1.398000e+22
2.474577e+01,1.402000e+22
2.476953e+01,1.407000e+22
2.480629e+01,1.413000e+22
2.483434e+01,1.413000e+22
2.486073e+01,1.419000e+22
2.487462e+01,1.421000e+22
2.490848e+01,1.423000e+22
2.493861e+01,1.423000e+22
2.496856e+01,1.429000e+22
2.497614e+01,1.430000e+22
2.499962e+01,1.434000e+22
2.502200e+01,1.435000e+22
2.504387e+01,1.437000e+22
2.511675e+01,1.437000e+22
2.514005e+01,1.437000e+22
2.525994e+01,1.442000e+22
2.527781e+01,1.443000e+22
2.529018e+01,1.447000e+22
2.529672e+01,1.448000e+22
2.544019e+01,1.451000e+22
2.549321e+01,1.457000e+22
2.559346e+01,1.469000e+22
2.561912e+01,1.469000e+22
2.574900e+01,1.471000e+22
2.578087e+01,1.476000e+22
2.582086e+01,1.476000e+22
2.588123e+01,1.481000e+22
2.596175e+01,1.487000e+22
2.597658e+01,1.487000e+22
2.603874e+01,1.494000e+22
2.605344e+01,1.497000e+22
2.606971e+01,1.501000e+22
2.609446e+01,1.503000e+22
2.616749e+01,1.505000e+22
2.620553e+01,1.508000e+22
2.622615e+01,1.510000e+22
2.626118e+01,1.510000e+22
2.636228e+01,1.512000e+22
2.639944e+01,1.511000e+22
2.643277e+01,1.513000e+22
2.644635e+01,1.514000e+22
2.651109e+01,1.518000e+22
2.652634e+01,1.521000e+22
2.676521e+01,1.523000e+22
2.678251e+01,1.525000e+22
2.685636e+01,1.526000e+22
2.697817e+01,1.528000e+22
2.697875e+01,1.530000e+22
2.701897e+01,1.536000e+22
2.704504e+01,1.536000e+22
2.708179e+01,1.543000e+22
2.709726e+01,1.548000e+22
2.716764e+01,1.551000e+22
2.719073e+01,1.552000e+22
2.720336e+01,1.555000e+22
2.721630e+01,1.560000e+22
2.731348e+01,1.565000e+22
2.731633e+01,1.571000e+22
2.732633e+01,1.573000e+22
2.738021e+01,1.574000e+22
2.749442e+01,1.574000e+22
2.758666e+01,1.576000e+22
2.760956e+01,1.580000e+22
2.768138e+01,1.582000e+22
2.772278e+01,1.586000e+22
2.785341e+01,1.592000e+22
2.793648e+01,1.602000e+22
2.799206e+01,1.604000e+22
2.802043e+01,1.610000e+22
2.802818e+01,1.612000e+22
2.828490e+01,1.616000e+22
2.828763e+01,1.618000e+22
2.834158e+01,1.629000e+22
2.841100e+01,1.634000e+22
2.843369e+01,1.638000e+22
2.846667e+01,1.641000e+22
2.855760e+01,1.641000e+22
2.858042e+01,1.643000e+22
2.863930e+01,1.645000e+22
2.867994e+01,1.648000e+22
2.876596e+01,1.650000e+22
2.880807e+01,1.652000e+22
2.884656e+01,1.654000e+22
2.885540e+01,1.659000e+22
2.886720e+01,1.660000e+22
2.895709e+01,1.665000e+22
2.903694e+01,1.666000e+22
2.905535e+01,1.668000e+22
2.915251e+01,1.673000e+22
2.921633e+01,1.675000e+22
2.922795e+01,1.677000e+22
2.925695e+01,1.686000e+22
2.930520e+01,1.697000e+22
2.931564e+01,1.697000e+22
2.944219e+01,1.705000e+22
2.953862e+01,1.706000e+22
2.954067e+01,1.709000e+22
2.954635e+01,1.709000e+22
2.964432e+01,1.713000e+22
2.971878e+01,1.715000e+22
2.976877e+01,1.720000e+22
2.978671e+01,1.729000e+22
2.979922e+01,1.729000e+22
2.983706e+01,1.733000e+22
2.986744e+01,1.735000e+22
2.987302e+01,1.738000e+22
2.994890e+01,1.744000e+22
3.006253e+01,1.745000e+22
3.012259e+01,1.749000e+22
3.016118e+01,1.749000e+22
3.019748e+01,1.750000e+22
3.024533e+01,1.755000e+22
3.028607e+01,1.754000e+22
3.032914e+01,1.759000e+22
3.035783e+01,1.760000e+22
3.035956e+01,1.762000e+22
3.050874e+01,1.766000e+22
3.051730e+01,1.766000e+22
3.067532e+01,1.768000e+22
3.073298e+01,1.767000e+22
3.076224e+01,1.767000e+22
3.087478e+01,1.769000e+22
3.091438e+01,1.771000e+22
3.105366e+01,1.771000e+22
3.106973e+01,1.772000e+22
3.107250e+01,1.773000e+22
3.112704e+01,1.777000e+22
3.115884e+01,1.780000e+22
3.124804e+01,1.784000e+22
3.124977e+01,1.787000e+22
3.133424e+01,1.790000e+22
3.136159e+01,1.791000e+22
3.139062e+01,1.793000e+22
3.147478e+01,1.796000e+22
3.147745e+01,1.796000e+22
3.151563e+01,1.796000e+22
3.154440e+01,1.798000e+22
3.158749e+01,1.799000e+22
3.163982e+01,1.800000e+22
3.176752e+01,1.801000e+22
3.184427e+01,1.802000e+22
3.186067e+01,1.805000e+22
3.190212e+01,1.807000e+22
3.190915e+01,1.809000e+22
3.199822e+01,1.813000e+22
3.201248e+01,1.815000e+22
3.207571e+01,1.823000e+22
3.209216e+01,1.825000e+22
3.226952e+01,1.828000e+22
3.229719e+01,1.828000e+22
3.236830e+01,1.830000e+22
3.237639e+01,1.832000e+22
3.238527e+01,1.833000e+22
3.244827e+01,1.836000e+22
3.244843e+01,1.837000e+22
3.245126e+01,1.837000e+22
3.256885e+01,1.839000e+22
3.257006e+01,1.840000e+22
3.263468e+01,1.840000e+22
3.267760e+01,1.842000e+22
3.272503e+01,1.844000e+22
3.280673e+01,1.852000e+22
3.281086e+01,1.852000e+22
3.288719e+01,1.854000e+22
3.291172e+01,1.856000e+22
3.305638e+01,1.861000e+22
3.320505e+01,1.868000e+22
3.322119e+01,1.875000e+22
3.333861e+01,1.876000e+22
3.335894e+01,1.877000e+22
3.340628e+01,1.879000e+22
3.351389e+01,1.880000e+22
3.355959e+01,1.879000e+22
3.358504e+01,1.881000e+22
3.360057e+01,1.883000e+22
3.360957e+01,1.886000e+22
3.362534e+01,1.888000e+22
3.364780e+01,1.888000e+22
3.367542e+01,1.892000e+22
3.388168e+01,1.913000e+22
3.422322e+01,1.927000e+22
3.454442e+01,1.942000e+22
3.489087e+01,1.964000e+22
3.524505e+01,1.973000e+22
3.559766e+01,1.999000e+22
3.592149e+01,2.031000e+22
3.629392e+01,2.046000e+22
3.668066e+01,2.066000e+22
3.707396e+01,2.078000e+22
3.735463e+01,2.101000e+22
3.778376e+01,2.129000e+22
3.820515e+01,2.166000e+22
3.847678e+01,2.180000e+22
3.887952e+01,2.194000e+22
3.946398e+01,2.226000e+22
3.967999e+01,2.248000e+22
4.018430e+01,2.266000e+22
4.041406e+01,2.272000e+22
4.091274e+01,2.312000e+22
4.126315e+01,2.331000e+22
4.162454e+01,2.354000e+22
4.207556e+01,2.386000e+22
4.243723e+01,2.411000e+22
4.292734e+01,2.432000e+22
4.329267e+01,2.448000e+22
4.371316e+01,2.470000e+22
4.420122e+01,2.491000e+22
4.469768e+01,2.516000e+22
4.504171e+01,2.529000e+22
4.547185e+01,2.566000e+22
4.589875e+01,2.585000e+22
4.646631e+01,2.598000e+22
4.681283e+01,2.614000e+22
4.731420e+01,2.627000e+22
4.782726e+01,2.655000e+22
4.824149e+01,2.695000e+22
4.870893e+01,2.712000e+22
4.916764e+01,2.729000e+22
4.968216e+01,2.763000e+22
5.021147e+01,2.784000e+22
5.065368e+01,2.813000e+22
5.117578e+01,2.842000e+22
5.168902e+01,2.854000e+22
5.217613e+01,2.884000e+22
5.267381e+01,2.896000e+22
5.323171e+01,2.914000e+22
5.375727e+01,2.941000e+22
5.428280e+01,2.962000e+22
5.476343e+01,2.981000e+22
5.535166e+01,3.014000e+22
5.587058e+01,3.060000e+22
5.640810e+01,3.085000e+22
5.697849e+01,3.117000e+22
5.758316e+01,3.147000e+22
5.808780e+01,3.191000e+22
5.869170e+01,3.243000e+22
5.933571e+01,3.279000e+22
5.986783e+01,3.303000e+22
6.040364e+01,3.320000e+22
6.105194e+01,3.344000e+22
6.162201e+01,3.359000e+22
6.221301e+01,3.404000e+22
6.282333e+01,3.428000e+22
6.344056e+01,3.465000e+22
6.410099e+01,3.501000e+22
6.480259e+01,3.535000e+22
6.536574e+01,3.552000e+22
6.603824e+01,3.584000e+22
6.670977e+01,3.596000e+22
6.735570e+01,3.612000e+22
6.799329e+01,3.638000e+22
6.862823e+01,3.665000e+22
6.934021e+01,3.699000e+22
6.998986e+01,3.731000e+22
7.068608e+01,3.773000e+22
7.145258e+01,3.834000e+22
7.207970e+01,3.854000e+22
7.278566e+01,3.906000e+22
7.361082e+01,3.931000e+22
7.422624e+01,3.962000e+22
7.504523e+01,3.995000e+22
7.569402e+01,4.034000e+22
7.646487e+01,4.072000e+22
7.730560e+01,4.112000e+22
7.800709e+01,4.152000e+22
7.873237e+01,4.200000e+22
7.949810e+01,4.238000e+22
8.030213e+01,4.292000e+22
8.115257e+01,4.339000e+22
8.186614e+01,4.392000e+22
8.275234e+01,4.451000e+22
8.350073e+01,4.509000e+22
8.434855e+01,4.549000e+22
8.517409e+01,4.590000e+22
8.610385e+01,4.640000e+22
8.683434e+01,4.675000e+22
8.768579e+01,4.761000e+22
8.859668e+01,4.797000e+22
8.942102e+01,4.855000e+22
9.039530e+01,4.919000e+22
9.122510e+01,4.967000e+22
9.212425e+01,4.998000e+22


==> figures_concentration_evolution_yi_tem_concentration.csv <==
fluence, a_dens
124910173262038.44, 667605838313.0612
752286145827202.2, 54023065576357.234
1250894895634333, 92982353815323.73
1881587748574305.5, 162828074294550.22
2378222836926885.5, 222683519939692.34
3005556701605616.5, 266743172552978.72
3649000480981272, 314361715711433.3
4116099296091172, 364587275358981.06
4736952357288424, 415830672108592.56
5272195940476034, 466596797659437.8
5907269783418579, 523535462279530.25
6444024705937934, 568388913067513.6
6982947433835902, 637902587369675.2
7566577170489325, 681209264456653.5
8036351194304148, 739713545236361.1
8535291329622123, 803242347918719.1
9004531703828094, 843843902316356.5
9499569267641500, 886497746690709.6
10089515609143988, 978711871381630.1
10644372391579554, 1045356851977087.1
11229382654271600, 1080154539769183.9
11926372286623096, 1153651742412132.5
12666419916206744, 1211907192320641.2
13273758946605504, 1273226782382807.5
